Spatially Coupled LDPC Codes and the Multiple Access Channel

We consider spatially coupled low-density parity-check (SC-LDPC) codes within a non-orthogonal interleave division multiple access (IDMA) scheme to avoid cumbersome degree profile matching of the LDPC code components to the iterative multi-user detector (MUD). Besides excellent decoding thresholds, the approach benefits from the possibility of using rather simple and regular underlying block LDPC codes owing to the universal behavior of the resulting coupled code with respect to the channel front-end, i.e., the iterative MUD. Furthermore, an additional outer repetition code makes the scheme flexible to cope with a varying number of users and user rates, as the SC-LDPC itself can be kept constant for a wide range of different user loads. The decoding thresholds are obtained via density evolution (DE) and verified by bit error rate (BER) simulations. To keep decoding complexity and latency small, we introduce a joint iterative windowed detector/decoder imposing carefully adjusted sub-block interleavers. Finally, we show that the proposed coding scheme also works for Rayleigh channels using the same code with tolerable performance loss compared to the additive white Gaussian noise (AWGN) channel.

==> data/BER_LDPC_AWGN.dat <==
   7.8243447e-03   3.0339884e-01
   1.0782434e-01   3.0036222e-01
   2.0782434e-01   2.9756006e-01
   3.0782434e-01   2.9256475e-01
   4.0782434e-01   2.8722297e-01
   5.0782434e-01   2.8326369e-01
   6.0782434e-01   2.7482353e-01
   7.0782434e-01   2.6626581e-01
   8.0782434e-01   5.0987813e-02
   9.0782434e-01   3.1784375e-04
   1.0078243e+00   1.8221875e-04
   1.1078243e+00   9.8000000e-05
   1.2078243e+00   3.8468750e-05
   1.3078243e+00   3.1625000e-05
   1.4078243e+00   4.4062500e-05
   1.5078243e+00   2.9656250e-05
   1.6078243e+00   1.3750000e-05
   1.7078243e+00   1.3625000e-05
   1.8078243e+00   1.2437500e-05
   1.9078243e+00   1.0718750e-05
   2.0078243e+00   7.9375000e-06
   2.1078243e+00   1.1812500e-05
   2.2078243e+00   5.0312500e-06


==> data/BER_LDPC_Ray.dat <==
   9.0782434e-01   2.9172003e-01
   1.0078243e+00   2.8416172e-01
   1.1078243e+00   2.7581212e-01
   1.2078243e+00   2.3743112e-01
   1.3078243e+00   2.9865625e-04
   1.4078243e+00   1.6503125e-04
   1.5078243e+00   6.9812500e-05
   1.6078243e+00   6.2187500e-05
   1.7078243e+00   6.8906250e-05
   1.8078243e+00   4.2031250e-05
   1.9078243e+00   2.7718750e-05
   2.0078243e+00   1.6687500e-05
   2.1078243e+00   1.8187500e-05
   2.2078243e+00   1.1062500e-05
   2.3078243e+00   1.0187500e-05
   2.4078243e+00   7.2500000e-06
   2.5078243e+00   1.3218750e-05
   2.6078243e+00   7.5937500e-06


==> data/BER_fullInt1.dat <==
   1.5000000e+00   1.3524979e-01
   1.6000000e+00   1.2774734e-01
   1.7000000e+00   1.1954048e-01
   1.8000000e+00   1.0850295e-01
   1.9000000e+00   1.0000000e-10
   2.0000000e+00   1.0000000e-10
   2.1000000e+00   1.0000000e-10
   2.2000000e+00   1.0000000e-10
   2.3000000e+00   1.0000000e-10
   2.4000000e+00   1.0000000e-10
   2.5000000e+00   1.0000000e-10
   2.6000000e+00   1.0000000e-10


==> data/BER_fullInt_Win1.dat <==
   1.4000000e+00   5.3376482e-01
   1.5000000e+00   5.3381647e-01
   1.6000000e+00   5.3411462e-01
   1.7000000e+00   5.3449329e-01
   1.8000000e+00   5.3441204e-01
   1.9000000e+00   5.3411977e-01
   2.0000000e+00   5.3416186e-01
   2.1000000e+00   5.3469751e-01
   2.2000000e+00   5.3469071e-01
   2.3000000e+00   5.3488721e-01
   2.4000000e+00   5.3492030e-01
   2.5000000e+00   5.3515430e-01


==> data/Gap1.dat <==
   8.0000000e+00   1.9210000e+00
   1.6000000e+01   1.7014000e+00
   2.4000000e+01   1.5275000e+00
   3.2000000e+01   1.3970000e+00
   4.0000000e+01   1.3024000e+00
   4.8000000e+01   1.2402000e+00
   5.6000000e+01   1.2101000e+00
   6.4000000e+01   1.2234000e+00


==> data/Gap2.dat <==
   8.0000000e+00   1.8572000e+00
   1.6000000e+01   1.6124000e+00
   2.4000000e+01   1.4414000e+00
   3.2000000e+01   1.3310000e+00
   4.0000000e+01   1.2756000e+00
   4.8000000e+01   1.2743000e+00
   5.6000000e+01   1.4571000e+00
   6.4000000e+01   3.0262000e+00


==> data/Gap3.dat <==
   8.0000000e+00   1.7635000e+00
   1.6000000e+01   1.5098000e+00
   2.4000000e+01   1.3814000e+00
   3.2000000e+01   1.3584000e+00
   4.0000000e+01   1.5029000e+00
   4.8000000e+01   3.6273000e+00
   5.6000000e+01   7.2036600e+01
   6.4000000e+01   6.9988900e+01


==> data/Gap4.dat <==
   8.0000000e+00   1.6317000e+00
   1.6000000e+01   1.4831000e+00
   2.4000000e+01   1.6429000e+00
   3.2000000e+01   5.2479000e+00
   4.0000000e+01   7.1008800e+01
   4.8000000e+01   6.7966400e+01
   5.6000000e+01   6.4960300e+01
   6.4000000e+01   6.1972100e+01


==> data/Gap5.dat <==
   8.0000000e+00   1.5859000e+00
   1.6000000e+01   1.7533000e+00
   2.4000000e+01   8.0229000e+00
   3.2000000e+01   6.9988900e+01
   4.0000000e+01   6.5959700e+01
   4.8000000e+01   6.1972100e+01
   5.6000000e+01   5.8000900e+01
   6.4000000e+01   5.4036300e+01


==> data/Gap6.dat <==
   8.0000000e+00   1.8181000e+00
   1.6000000e+01   7.4125600e+01
   2.4000000e+01   6.7966400e+01
   3.2000000e+01   6.1972100e+01
   4.0000000e+01   5.6018100e+01
   4.8000000e+01   5.0074300e+01
   5.6000000e+01   4.4133100e+01
   6.4000000e+01   3.8192500e+01


==> data/Gap7.dat <==
   8.0000000e+00   7.4125600e+01
   1.6000000e+01   6.1972100e+01
   2.4000000e+01   5.0074300e+01
   3.2000000e+01   3.8192500e+01
   4.0000000e+01   2.6311800e+01
   4.8000000e+01   1.4431200e+01
   5.6000000e+01   2.5505000e+00
   6.4000000e+01  -9.3301000e+00


==> data/LDPC_GA_rep_user_rep2.dat <==
   8.0000000e+00   1.2744902e+00
   1.6000000e+01   9.6795195e-01
   2.4000000e+01   1.1649164e+00
   3.2000000e+01   1.7527969e+00
   4.0000000e+01   3.0384552e+00


==> data/ber1.dat <==
   0.0000000e+00   2.7279265e-01
   7.8260870e-02   2.7084343e-01
   1.5652174e-01   2.6933626e-01
   2.3478261e-01   2.6736782e-01
   3.1304348e-01   2.6468093e-01
   3.9130435e-01   2.6254924e-01
   4.6956522e-01   2.6045704e-01
   5.4782609e-01   2.5836588e-01
   6.2608696e-01   2.5633210e-01
   7.0434783e-01   2.5383735e-01
   7.8260870e-01   2.5041780e-01
   8.6086957e-01   2.4737125e-01
   9.3913043e-01   2.4350531e-01
   1.0173913e+00   2.3848303e-01
   1.0956522e+00   2.2530170e-01
   1.1739130e+00   2.1375661e-01
   1.2521739e+00   1.6539939e-01
   1.3304348e+00   8.9429990e-02
   1.4086957e+00   1.0000000e-10
   1.4869565e+00   1.0000000e-10
   1.5652174e+00   1.0000000e-10
   1.6434783e+00   1.0000000e-10
   1.7217391e+00   1.0000000e-10
   1.8000000e+00   1.0000000e-10


==> data/ber2.dat <==
   0.0000000e+00   2.5701836e-01
   7.8260870e-02   2.5497284e-01
   1.5652174e-01   2.5248216e-01
   2.3478261e-01   2.5030729e-01
   3.1304348e-01   2.4776907e-01
   3.9130435e-01   2.4485102e-01
   4.6956522e-01   2.4137447e-01
   5.4782609e-01   2.3627966e-01
   6.2608696e-01   2.2556107e-01
   7.0434783e-01   2.1479987e-01
   7.8260870e-01   1.9512905e-01
   8.6086957e-01   1.4048405e-01
   9.3913043e-01   8.8412486e-03
   1.0173913e+00   1.0000000e-10
   1.0956522e+00   1.0000000e-10
   1.1739130e+00   1.0000000e-10
   1.2521739e+00   1.0000000e-10
   1.3304348e+00   1.0000000e-10
   1.4086957e+00   1.0000000e-10
   1.4869565e+00   1.0000000e-10
   1.5652174e+00   1.0000000e-10
   1.6434783e+00   1.0000000e-10
   1.7217391e+00   1.0000000e-10
   1.8000000e+00   1.0000000e-10


==> data/ber3.dat <==
   7.0000000e-01   1.8210200e-01
   8.0000000e-01   1.7934730e-01
   9.0000000e-01   1.7655547e-01
   1.0000000e+00   1.7291752e-01
   1.1000000e+00   1.6927774e-01
   1.2000000e+00   1.6529753e-01
   1.3000000e+00   1.6170609e-01
   1.4000000e+00   1.5829534e-01
   1.5000000e+00   1.5350302e-01
   1.6000000e+00   1.4883386e-01
   1.7000000e+00   1.4195171e-01
   1.8000000e+00   1.3572395e-01
   1.9000000e+00   1.2757382e-01
   1.9454545e+00   1.1260753e-01
   1.9909091e+00   1.0693344e-01
   2.0363636e+00   7.2919914e-02
   2.0818182e+00   3.8014507e-02
   2.1272727e+00   3.3462251e-03
   2.1727273e+00   1.0000000e-10
   2.2181818e+00   7.3527249e-07
   2.2636364e+00   1.0000000e-10
   2.3090909e+00   1.0000000e-10
   2.3545455e+00   1.0000000e-10
   2.4000000e+00   1.0000000e-10


==> data/ber4.dat <==
   7.0000000e-01   1.6555653e-01
   8.0000000e-01   1.6123717e-01
   9.0000000e-01   1.5748397e-01
   1.0000000e+00   1.5390908e-01
   1.1000000e+00   1.4788940e-01
   1.2000000e+00   1.4224600e-01
   1.3000000e+00   1.3515209e-01
   1.4000000e+00   1.2775488e-01
   1.5000000e+00   9.1646569e-02
   1.6000000e+00   1.2386033e-02
   1.7000000e+00   1.0000000e-10
   1.8000000e+00   1.0000000e-10


==> data/exit1_1.dat <==
   1.0862301e-02   4.7699733e-01
   4.0523792e-02   4.7699733e-01
   4.0523792e-02   5.1921939e-01
   5.4873661e-02   5.1921939e-01
   5.4873661e-02   5.3870677e-01
   6.3137958e-02   5.3870677e-01
   6.3137958e-02   5.4963735e-01
   6.8256238e-02   5.4963735e-01
   6.8256238e-02   5.5630051e-01
   7.1596567e-02   5.5630051e-01
   7.1596567e-02   5.6060706e-01
   7.3833888e-02   5.6060706e-01
   7.3833888e-02   5.6348881e-01
   7.5377271e-02   5.6348881e-01
   7.5377271e-02   5.6549133e-01
   7.6447703e-02   5.6549133e-01
   7.6447703e-02   5.6690987e-01
   7.7239227e-02   5.6690987e-01
   7.7239227e-02   5.6800051e-01
   7.7832701e-02   5.6800051e-01
   7.7832701e-02   5.6887469e-01
   7.8329190e-02   5.6887469e-01
   7.8329190e-02   5.6967054e-01
   7.8788804e-02   5.6967054e-01
   7.8788804e-02   5.7047823e-01
   7.9263620e-02   5.7047823e-01
   7.9263620e-02   5.7138231e-01
   7.9812708e-02   5.7138231e-01
   7.9812708e-02   5.7247537e-01
   8.0488631e-02   5.7247537e-01
   8.0488631e-02   5.7383690e-01
   8.1360500e-02   5.7383690e-01
   8.1360500e-02   5.7556286e-01
   8.2538535e-02   5.7556286e-01
   8.2538535e-02   5.7778144e-01
   8.4140218e-02   5.7778144e-01
   8.4140218e-02   5.8059074e-01
   8.6293231e-02   5.8059074e-01
   8.6293231e-02   5.8406113e-01
   8.9182290e-02   5.8406113e-01
   8.9182290e-02   5.8828403e-01
   9.3009595e-02   5.8828403e-01
   9.3009595e-02   5.9333120e-01
   9.8000859e-02   5.9333120e-01
   9.8000859e-02   5.9922291e-01
   1.0436760e-01   5.9922291e-01
   1.0436760e-01   6.0596214e-01
   1.1231402e-01   6.0596214e-01
   1.1231402e-01   6.1353055e-01
   1.2200406e-01   6.1353055e-01
   1.2200406e-01   6.2188580e-01
   1.3352151e-01   6.2188580e-01
   1.3352151e-01   6.3094114e-01
   1.4701387e-01   6.3094114e-01
   1.4701387e-01   6.4063553e-01
   1.6237961e-01   6.4063553e-01
   1.6237961e-01   6.5087196e-01
   1.7954761e-01   6.5087196e-01
   1.7954761e-01   6.6154282e-01
   1.9835522e-01   6.6154282e-01
   1.9835522e-01   6.7255339e-01
   2.1868832e-01   6.7255339e-01
   2.1868832e-01   6.8382221e-01
   2.4024434e-01   6.8382221e-01
   2.4024434e-01   6.9527199e-01
   2.6291192e-01   6.9527199e-01
   2.6291192e-01   7.0689192e-01
   2.8636392e-01   7.0689192e-01
   2.8636392e-01   7.1856507e-01
   3.1046017e-01   7.1856507e-01
   3.1046017e-01   7.3033203e-01
   3.3514623e-01   7.3033203e-01
   3.3514623e-01   7.4211878e-01
   3.5996647e-01   7.4211878e-01
   3.5996647e-01   7.5391808e-01
   3.8511906e-01   7.5391808e-01
   3.8511906e-01   7.6575984e-01
   4.1022720e-01   7.6575984e-01
   4.1022720e-01   7.7754448e-01
   4.3550203e-01   7.7754448e-01
   4.3550203e-01   7.8939218e-01
   4.6081719e-01   7.8939218e-01
   4.6081719e-01   8.0121653e-01
   4.8599704e-01   8.0121653e-01
   4.8599704e-01   8.1305103e-01
   5.1123445e-01   8.1305103e-01
   5.1123445e-01   8.2486044e-01
   5.3635544e-01   8.2486044e-01
   5.3635544e-01   8.3666054e-01
   5.6165848e-01   8.3666054e-01
   5.6165848e-01   8.4852466e-01
   5.8701517e-01   8.4852466e-01
   5.8701517e-01   8.6037654e-01
   6.1230571e-01   8.6037654e-01
   6.1230571e-01   8.7226736e-01
   6.3772603e-01   8.7226736e-01
   6.3772603e-01   8.8416931e-01
   6.6321545e-01   8.8416931e-01
   6.6321545e-01   8.9613640e-01
   6.8915860e-01   8.9613640e-01
   6.8915860e-01   9.0828062e-01
   7.1562590e-01   9.0828062e-01
   7.1562590e-01   9.2058093e-01
   7.4312599e-01   9.2058093e-01
   7.4312599e-01   9.3323500e-01
   7.7255479e-01   9.3323500e-01
   7.7255479e-01   9.4627310e-01
   8.0495719e-01   9.4627310e-01
   8.0495719e-01   9.5969002e-01
   8.4205356e-01   9.5969002e-01
   8.4205356e-01   9.7300431e-01
   8.8457032e-01   9.7300431e-01
   8.8457032e-01   9.8511103e-01
   9.2985021e-01   9.8511103e-01
   9.2985021e-01   9.9413106e-01
   9.6901826e-01   9.9413106e-01
   9.6901826e-01   9.9874876e-01
   9.9171967e-01   9.9874876e-01
   9.9171967e-01   9.9992693e-01
   9.9648659e-01   9.9992693e-01


==> data/exit_1.dat <==
   1.0862301e-02   4.7699733e-01
   4.0523792e-02   4.7699733e-01
   4.0523792e-02   5.1921939e-01
   5.4873661e-02   5.1921939e-01
   5.4873661e-02   5.3870677e-01
   6.3137958e-02   5.3870677e-01
   6.3137958e-02   5.4963735e-01
   6.8256238e-02   5.4963735e-01
   6.8256238e-02   5.5630051e-01
   7.1596567e-02   5.5630051e-01
   7.1596567e-02   5.6060422e-01
   7.3830584e-02   5.6060422e-01
   7.3830584e-02   5.6346566e-01
   7.5365185e-02   5.6346566e-01
   7.5365185e-02   5.6541880e-01
   7.6402735e-02   5.6541880e-01
   7.6402735e-02   5.6673648e-01
   7.7142848e-02   5.6673648e-01
   7.7142848e-02   5.6767501e-01
   7.7635798e-02   5.6767501e-01
   7.7635798e-02   5.6829946e-01
   7.7980646e-02   5.6829946e-01
   7.7980646e-02   5.6873599e-01
   7.8226855e-02   5.6873599e-01
   7.8226855e-02   5.6904699e-01
   7.8423758e-02   5.6904699e-01
   7.8423758e-02   5.6929521e-01
   7.8571396e-02   5.6929521e-01
   7.8571396e-02   5.6948128e-01
   7.8669803e-02   5.6948128e-01
   7.8669803e-02   5.6960527e-01
   7.8719002e-02   5.6960527e-01
   7.8719002e-02   5.6966726e-01
   7.8768196e-02   5.6966726e-01
   7.8768196e-02   5.6972923e-01
   7.8817387e-02   5.6972923e-01
   7.8817387e-02   5.6979119e-01
   7.8817387e-02   5.6979119e-01


==> data/exit_2.dat <==
   0.0000000e+00   4.6111406e-01
   1.0010010e-03   4.6165388e-01
   2.0020020e-03   4.6220281e-01
   3.0030030e-03   4.6275541e-01
   4.0040040e-03   4.6331049e-01
   5.0050050e-03   4.6386747e-01
   6.0060060e-03   4.6442599e-01
   7.0070070e-03   4.6498584e-01
   8.0080080e-03   4.6554684e-01
   9.0090090e-03   4.6610886e-01
   1.0010010e-02   4.6667182e-01
   1.1011011e-02   4.6723561e-01
   1.2012012e-02   4.6780019e-01
   1.3013013e-02   4.6836549e-01
   1.4014014e-02   4.6893147e-01
   1.5015015e-02   4.6949330e-01
   1.6016016e-02   4.7004478e-01
   1.7017017e-02   4.7059682e-01
   1.8018018e-02   4.7114941e-01
   1.9019019e-02   4.7170251e-01
   2.0020020e-02   4.7225611e-01
   2.1021021e-02   4.7281018e-01
   2.2022022e-02   4.7336470e-01
   2.3023023e-02   4.7391965e-01
   2.4024024e-02   4.7447503e-01
   2.5025025e-02   4.7503082e-01
   2.6026026e-02   4.7558699e-01
   2.7027027e-02   4.7614355e-01
   2.8028028e-02   4.7670047e-01
   2.9029029e-02   4.7725551e-01
   3.0030030e-02   4.7779775e-01
   3.1031031e-02   4.7834033e-01
   3.2032032e-02   4.7888325e-01
   3.3033033e-02   4.7942650e-01
   3.4034034e-02   4.7997007e-01
   3.5035035e-02   4.8051394e-01
   3.6036036e-02   4.8105813e-01
   3.7037037e-02   4.8160261e-01
   3.8038038e-02   4.8214738e-01
   3.9039039e-02   4.8269244e-01
   4.0040040e-02   4.8323778e-01
   4.1041041e-02   4.8378339e-01
   4.2042042e-02   4.8432927e-01
   4.3043043e-02   4.8487023e-01
   4.4044044e-02   4.8540155e-01
   4.5045045e-02   4.8593313e-01
   4.6046046e-02   4.8646498e-01
   4.7047047e-02   4.8699707e-01
   4.8048048e-02   4.8752942e-01
   4.9049049e-02   4.8806202e-01
   5.0050050e-02   4.8859485e-01
   5.1051051e-02   4.8912793e-01
   5.2052052e-02   4.8966124e-01
   5.3053053e-02   4.9019479e-01
   5.4054054e-02   4.9072856e-01
   5.5055055e-02   4.9126256e-01
   5.6056056e-02   4.9179678e-01
   5.7057057e-02   4.9231861e-01
   5.8058058e-02   4.9283845e-01
   5.9059059e-02   4.9335852e-01
   6.0060060e-02   4.9387881e-01
   6.1061061e-02   4.9439931e-01
   6.2062062e-02   4.9492004e-01
   6.3063063e-02   4.9544097e-01
   6.4064064e-02   4.9596212e-01
   6.5065065e-02   4.9648348e-01
   6.6066066e-02   4.9700504e-01
   6.7067067e-02   4.9752680e-01
   6.8068068e-02   4.9804877e-01
   6.9069069e-02   4.9857094e-01
   7.0070070e-02   4.9908400e-01
   7.1071071e-02   4.9959198e-01
   7.2072072e-02   5.0010017e-01
   7.3073073e-02   5.0060856e-01
   7.4074074e-02   5.0111716e-01
   7.5075075e-02   5.0162595e-01
   7.6076076e-02   5.0213493e-01
   7.7077077e-02   5.0264412e-01
   7.8078078e-02   5.0315349e-01
   7.9079079e-02   5.0366306e-01
   8.0080080e-02   5.0417282e-01
   8.1081081e-02   5.0468277e-01
   8.2082082e-02   5.0519291e-01
   8.3083083e-02   5.0569336e-01
   8.4084084e-02   5.0618951e-01
   8.5085085e-02   5.0668585e-01
   8.6086086e-02   5.0718238e-01
   8.7087087e-02   5.0767910e-01
   8.8088088e-02   5.0817602e-01
   8.9089089e-02   5.0867312e-01
   9.0090090e-02   5.0917041e-01
   9.1091091e-02   5.0966788e-01
   9.2092092e-02   5.1016554e-01
   9.3093093e-02   5.1066339e-01
   9.4094094e-02   5.1116141e-01
   9.5095095e-02   5.1165962e-01
   9.6096096e-02   5.1214408e-01
   9.7097097e-02   5.1262850e-01
   9.8098098e-02   5.1311310e-01
   9.9099099e-02   5.1359788e-01
   1.0010010e-01   5.1408286e-01
   1.0110110e-01   5.1456802e-01
   1.0210210e-01   5.1505336e-01
   1.0310310e-01   5.1553889e-01
   1.0410410e-01   5.1602460e-01
   1.0510511e-01   5.1651049e-01
   1.0610611e-01   5.1699656e-01
   1.0710711e-01   5.1748281e-01
   1.0810811e-01   5.1796206e-01
   1.0910911e-01   5.1843471e-01
   1.1011011e-01   5.1890754e-01
   1.1111111e-01   5.1938056e-01
   1.1211211e-01   5.1985376e-01
   1.1311311e-01   5.2032715e-01
   1.1411411e-01   5.2080073e-01
   1.1511512e-01   5.2127448e-01
   1.1611612e-01   5.2174842e-01
   1.1711712e-01   5.2222255e-01
   1.1811812e-01   5.2269685e-01
   1.1911912e-01   5.2317133e-01
   1.2012012e-01   5.2364227e-01
   1.2112112e-01   5.2410334e-01
   1.2212212e-01   5.2456460e-01
   1.2312312e-01   5.2502605e-01
   1.2412412e-01   5.2548768e-01
   1.2512513e-01   5.2594950e-01
   1.2612613e-01   5.2641151e-01
   1.2712713e-01   5.2687370e-01
   1.2812813e-01   5.2733607e-01
   1.2912913e-01   5.2779863e-01
   1.3013013e-01   5.2826137e-01
   1.3113113e-01   5.2872430e-01
   1.3213213e-01   5.2918409e-01
   1.3313313e-01   5.2963380e-01
   1.3413413e-01   5.3008371e-01
   1.3513514e-01   5.3053380e-01
   1.3613614e-01   5.3098408e-01
   1.3713714e-01   5.3143455e-01
   1.3813814e-01   5.3188521e-01
   1.3913914e-01   5.3233606e-01
   1.4014014e-01   5.3278709e-01
   1.4114114e-01   5.3323831e-01
   1.4214214e-01   5.3368972e-01
   1.4314314e-01   5.3414131e-01
   1.4414414e-01   5.3458738e-01
   1.4514515e-01   5.3502596e-01
   1.4614615e-01   5.3546474e-01
   1.4714715e-01   5.3590372e-01
   1.4814815e-01   5.3634288e-01
   1.4914915e-01   5.3678224e-01
   1.5015015e-01   5.3722179e-01
   1.5115115e-01   5.3766153e-01
   1.5215215e-01   5.3810146e-01
   1.5315315e-01   5.3854158e-01
   1.5415415e-01   5.3898190e-01
   1.5515516e-01   5.3942240e-01
   1.5615616e-01   5.3985239e-01
   1.5715716e-01   5.4028009e-01
   1.5815816e-01   5.4070800e-01
   1.5915916e-01   5.4113610e-01
   1.6016016e-01   5.4156440e-01
   1.6116116e-01   5.4199289e-01
   1.6216216e-01   5.4242158e-01
   1.6316316e-01   5.4285047e-01
   1.6416416e-01   5.4327955e-01
   1.6516517e-01   5.4370883e-01
   1.6616617e-01   5.4413831e-01
   1.6716717e-01   5.4456286e-01
   1.6816817e-01   5.4497975e-01
   1.6916917e-01   5.4539683e-01
   1.7017017e-01   5.4581412e-01
   1.7117117e-01   5.4623161e-01
   1.7217217e-01   5.4664931e-01
   1.7317317e-01   5.4706720e-01
   1.7417417e-01   5.4748529e-01
   1.7517518e-01   5.4790359e-01
   1.7617618e-01   5.4832209e-01
   1.7717718e-01   5.4874078e-01
   1.7817818e-01   5.4915755e-01
   1.7917918e-01   5.4956388e-01
   1.8018018e-01   5.4997041e-01
   1.8118118e-01   5.5037715e-01
   1.8218218e-01   5.5078409e-01
   1.8318318e-01   5.5119124e-01
   1.8418418e-01   5.5159860e-01
   1.8518519e-01   5.5200616e-01
   1.8618619e-01   5.5241393e-01
   1.8718719e-01   5.5282191e-01
   1.8818819e-01   5.5323009e-01
   1.8918919e-01   5.5363692e-01
   1.9019019e-01   5.5403295e-01
   1.9119119e-01   5.5442919e-01
   1.9219219e-01   5.5482564e-01
   1.9319319e-01   5.5522231e-01
   1.9419419e-01   5.5561918e-01
   1.9519520e-01   5.5601627e-01
   1.9619620e-01   5.5641357e-01
   1.9719720e-01   5.5681108e-01
   1.9819820e-01   5.5720880e-01
   1.9919920e-01   5.5760673e-01
   2.0020020e-01   5.5800164e-01
   2.0120120e-01   5.5838764e-01
   2.0220220e-01   5.5877387e-01
   2.0320320e-01   5.5916031e-01
   2.0420420e-01   5.5954697e-01
   2.0520521e-01   5.5993384e-01
   2.0620621e-01   5.6032093e-01
   2.0720721e-01   5.6070823e-01
   2.0820821e-01   5.6109576e-01
   2.0920921e-01   5.6148350e-01
   2.1021021e-01   5.6187145e-01
   2.1121121e-01   5.6225264e-01
   2.1221221e-01   5.6262890e-01
   2.1321321e-01   5.6300538e-01
   2.1421421e-01   5.6338209e-01
   2.1521522e-01   5.6375901e-01
   2.1621622e-01   5.6413616e-01
   2.1721722e-01   5.6451353e-01
   2.1821822e-01   5.6489112e-01
   2.1921922e-01   5.6526893e-01
   2.2022022e-01   5.6564696e-01
   2.2122122e-01   5.6602449e-01
   2.2222222e-01   5.6639105e-01
   2.2322322e-01   5.6675785e-01
   2.2422422e-01   5.6712487e-01
   2.2522523e-01   5.6749211e-01
   2.2622623e-01   5.6785959e-01
   2.2722723e-01   5.6822728e-01
   2.2822823e-01   5.6859521e-01
   2.2922923e-01   5.6896336e-01
   2.3023023e-01   5.6933174e-01
   2.3123123e-01   5.6970034e-01
   2.3223223e-01   5.7006074e-01
   2.3323323e-01   5.7041797e-01
   2.3423423e-01   5.7077544e-01
   2.3523524e-01   5.7113314e-01
   2.3623624e-01   5.7149107e-01
   2.3723724e-01   5.7184923e-01
   2.3823824e-01   5.7220762e-01
   2.3923924e-01   5.7256624e-01
   2.4024024e-01   5.7292510e-01
   2.4124124e-01   5.7328418e-01
   2.4224224e-01   5.7363752e-01
   2.4324324e-01   5.7398576e-01
   2.4424424e-01   5.7433425e-01
   2.4524525e-01   5.7468296e-01
   2.4624625e-01   5.7503191e-01
   2.4724725e-01   5.7538110e-01
   2.4824825e-01   5.7573052e-01
   2.4924925e-01   5.7608018e-01
   2.5025025e-01   5.7643008e-01
   2.5125125e-01   5.7678021e-01
   2.5225225e-01   5.7712490e-01
   2.5325325e-01   5.7746427e-01
   2.5425425e-01   5.7780387e-01
   2.5525526e-01   5.7814372e-01
   2.5625626e-01   5.7848381e-01
   2.5725726e-01   5.7882413e-01
   2.5825826e-01   5.7916469e-01
   2.5925926e-01   5.7950550e-01
   2.6026026e-01   5.7984655e-01
   2.6126126e-01   5.8018783e-01
   2.6226226e-01   5.8052235e-01
   2.6326326e-01   5.8085311e-01
   2.6426426e-01   5.8118411e-01
   2.6526527e-01   5.8151535e-01
   2.6626627e-01   5.8184684e-01
   2.6726727e-01   5.8217857e-01
   2.6826827e-01   5.8251055e-01
   2.6926927e-01   5.8284277e-01
   2.7027027e-01   5.8317523e-01
   2.7127127e-01   5.8350794e-01
   2.7227227e-01   5.8383097e-01
   2.7327327e-01   5.8415339e-01
   2.7427427e-01   5.8447605e-01
   2.7527528e-01   5.8479896e-01
   2.7627628e-01   5.8512211e-01
   2.7727728e-01   5.8544552e-01
   2.7827828e-01   5.8576917e-01
   2.7927928e-01   5.8609307e-01
   2.8028028e-01   5.8641722e-01
   2.8128128e-01   5.8673789e-01
   2.8228228e-01   5.8705197e-01
   2.8328328e-01   5.8736631e-01
   2.8428428e-01   5.8768090e-01
   2.8528529e-01   5.8799574e-01
   2.8628629e-01   5.8831083e-01
   2.8728729e-01   5.8862617e-01
   2.8828829e-01   5.8894176e-01
   2.8928929e-01   5.8925761e-01
   2.9029029e-01   5.8957371e-01
   2.9129129e-01   5.8988041e-01
   2.9229229e-01   5.9018668e-01
   2.9329329e-01   5.9049320e-01
   2.9429429e-01   5.9079998e-01
   2.9529530e-01   5.9110701e-01
   2.9629630e-01   5.9141429e-01
   2.9729730e-01   5.9172183e-01
   2.9829830e-01   5.9202963e-01
   2.9929930e-01   5.9233768e-01
   3.0030030e-01   5.9263935e-01
   3.0130130e-01   5.9293780e-01
   3.0230230e-01   5.9323650e-01
   3.0330330e-01   5.9353546e-01
   3.0430430e-01   5.9383468e-01
   3.0530531e-01   5.9413416e-01
   3.0630631e-01   5.9443390e-01
   3.0730731e-01   5.9473389e-01
   3.0830831e-01   5.9503415e-01
   3.0930931e-01   5.9532952e-01
   3.1031031e-01   5.9562040e-01
   3.1131131e-01   5.9591154e-01
   3.1231231e-01   5.9620293e-01
   3.1331331e-01   5.9649459e-01
   3.1431431e-01   5.9678651e-01
   3.1531532e-01   5.9707869e-01
   3.1631632e-01   5.9737113e-01
   3.1731732e-01   5.9766383e-01
   3.1831832e-01   5.9795177e-01
   3.1931932e-01   5.9823532e-01
   3.2032032e-01   5.9851913e-01
   3.2132132e-01   5.9880320e-01
   3.2232232e-01   5.9908754e-01
   3.2332332e-01   5.9937214e-01
   3.2432432e-01   5.9965700e-01
   3.2532533e-01   5.9994213e-01
   3.2632633e-01   6.0022753e-01
   3.2732733e-01   6.0050699e-01
   3.2832833e-01   6.0078345e-01
   3.2932933e-01   6.0106017e-01
   3.3033033e-01   6.0133716e-01
   3.3133133e-01   6.0161442e-01
   3.3233233e-01   6.0189194e-01
   3.3333333e-01   6.0216973e-01
   3.3433433e-01   6.0244778e-01
   3.3533534e-01   6.0272611e-01
   3.3633634e-01   6.0299616e-01
   3.3733734e-01   6.0326576e-01
   3.3833834e-01   6.0353563e-01
   3.3933934e-01   6.0380577e-01
   3.4034034e-01   6.0407618e-01
   3.4134134e-01   6.0434686e-01
   3.4234234e-01   6.0461780e-01
   3.4334334e-01   6.0488902e-01
   3.4434434e-01   6.0515761e-01
   3.4534535e-01   6.0542032e-01
   3.4634635e-01   6.0568330e-01
   3.4734735e-01   6.0594655e-01
   3.4834835e-01   6.0621007e-01
   3.4934935e-01   6.0647386e-01
   3.5035035e-01   6.0673792e-01
   3.5135135e-01   6.0700225e-01
   3.5235235e-01   6.0726685e-01
   3.5335335e-01   6.0752427e-01
   3.5435435e-01   6.0778058e-01
   3.5535536e-01   6.0803715e-01
   3.5635636e-01   6.0829400e-01
   3.5735736e-01   6.0855112e-01
   3.5835836e-01   6.0880851e-01
   3.5935936e-01   6.0906618e-01
   3.6036036e-01   6.0932412e-01
   3.6136136e-01   6.0957808e-01
   3.6236236e-01   6.0982793e-01
   3.6336336e-01   6.1007805e-01
   3.6436436e-01   6.1032845e-01
   3.6536537e-01   6.1057912e-01
   3.6636637e-01   6.1083006e-01
   3.6736737e-01   6.1108127e-01
   3.6836837e-01   6.1133277e-01
   3.6936937e-01   6.1158231e-01
   3.7037037e-01   6.1182591e-01
   3.7137137e-01   6.1206979e-01
   3.7237237e-01   6.1231394e-01
   3.7337337e-01   6.1255836e-01
   3.7437437e-01   6.1280307e-01
   3.7537538e-01   6.1304804e-01
   3.7637638e-01   6.1329329e-01
   3.7737738e-01   6.1353755e-01
   3.7837838e-01   6.1377511e-01
   3.7937938e-01   6.1401295e-01
   3.8038038e-01   6.1425106e-01
   3.8138138e-01   6.1448945e-01
   3.8238238e-01   6.1472811e-01
   3.8338338e-01   6.1496705e-01
   3.8438438e-01   6.1520627e-01
   3.8538539e-01   6.1544445e-01
   3.8638639e-01   6.1567617e-01
   3.8738739e-01   6.1590817e-01
   3.8838839e-01   6.1614044e-01
   3.8938939e-01   6.1637299e-01
   3.9039039e-01   6.1660582e-01
   3.9139139e-01   6.1683893e-01
   3.9239239e-01   6.1707231e-01
   3.9339339e-01   6.1730371e-01
   3.9439439e-01   6.1752978e-01
   3.9539540e-01   6.1775614e-01
   3.9639640e-01   6.1798277e-01
   3.9739740e-01   6.1820967e-01
   3.9839840e-01   6.1843686e-01
   3.9939940e-01   6.1866433e-01
   4.0040040e-01   6.1889207e-01
   4.0140140e-01   6.1911600e-01
   4.0240240e-01   6.1933652e-01
   4.0340340e-01   6.1955732e-01
   4.0440440e-01   6.1977840e-01
   4.0540541e-01   6.1999976e-01
   4.0640641e-01   6.2022140e-01
   4.0740741e-01   6.2044332e-01
   4.0840841e-01   6.2066552e-01
   4.0940941e-01   6.2088151e-01
   4.1041041e-01   6.2109688e-01
   4.1141141e-01   6.2131252e-01
   4.1241241e-01   6.2152844e-01
   4.1341341e-01   6.2174464e-01
   4.1441441e-01   6.2196112e-01
   4.1541542e-01   6.2217788e-01
   4.1641642e-01   6.2239246e-01
   4.1741742e-01   6.2260245e-01
   4.1841842e-01   6.2281272e-01
   4.1941942e-01   6.2302327e-01
   4.2042042e-01   6.2323410e-01
   4.2142142e-01   6.2344521e-01
   4.2242242e-01   6.2365661e-01
   4.2342342e-01   6.2386828e-01
   4.2442442e-01   6.2407376e-01
   4.2542543e-01   6.2427884e-01
   4.2642643e-01   6.2448419e-01
   4.2742743e-01   6.2468983e-01
   4.2842843e-01   6.2489574e-01
   4.2942943e-01   6.2510194e-01
   4.3043043e-01   6.2530841e-01
   4.3143143e-01   6.2551114e-01
   4.3243243e-01   6.2571119e-01
   4.3343343e-01   6.2591151e-01
   4.3443443e-01   6.2611212e-01
   4.3543544e-01   6.2631301e-01
   4.3643644e-01   6.2651418e-01
   4.3743744e-01   6.2671563e-01
   4.3843844e-01   6.2691494e-01
   4.3943944e-01   6.2711013e-01
   4.4044044e-01   6.2730559e-01
   4.4144144e-01   6.2750134e-01
   4.4244244e-01   6.2769736e-01
   4.4344344e-01   6.2789367e-01
   4.4444444e-01   6.2809026e-01
   4.4544545e-01   6.2828557e-01
   4.4644645e-01   6.2847605e-01
   4.4744745e-01   6.2866682e-01
   4.4844845e-01   6.2885786e-01
   4.4944945e-01   6.2904918e-01
   4.5045045e-01   6.2924079e-01
   4.5145145e-01   6.2943267e-01
   4.5245245e-01   6.2962344e-01
   4.5345345e-01   6.2980938e-01
   4.5445445e-01   6.2999560e-01
   4.5545546e-01   6.3018210e-01
   4.5645646e-01   6.3036888e-01
   4.5745746e-01   6.3055593e-01
   4.5845846e-01   6.3074327e-01
   4.5945946e-01   6.3092903e-01
   4.6046046e-01   6.3111057e-01
   4.6146146e-01   6.3129239e-01
   4.6246246e-01   6.3147450e-01
   4.6346346e-01   6.3165688e-01
   4.6446446e-01   6.3183954e-01
   4.6546547e-01   6.3202248e-01
   4.6646647e-01   6.3220279e-01
   4.6746747e-01   6.3238009e-01
   4.6846847e-01   6.3255766e-01
   4.6946947e-01   6.3273551e-01
   4.7047047e-01   6.3291364e-01
   4.7147147e-01   6.3309206e-01
   4.7247247e-01   6.3327075e-01
   4.7347347e-01   6.3344523e-01
   4.7447447e-01   6.3361842e-01
   4.7547548e-01   6.3379189e-01
   4.7647648e-01   6.3396563e-01
   4.7747748e-01   6.3413966e-01
   4.7847848e-01   6.3431396e-01
   4.7947948e-01   6.3448791e-01
   4.8048048e-01   6.3465686e-01
   4.8148148e-01   6.3482608e-01
   4.8248248e-01   6.3499558e-01
   4.8348348e-01   6.3516536e-01
   4.8448448e-01   6.3533542e-01
   4.8548549e-01   6.3550575e-01
   4.8648649e-01   6.3567310e-01
   4.8748749e-01   6.3583821e-01
   4.8848849e-01   6.3600360e-01
   4.8948949e-01   6.3616927e-01
   4.9049049e-01   6.3633521e-01
   4.9149149e-01   6.3650143e-01
   4.9249249e-01   6.3666728e-01
   4.9349349e-01   6.3682842e-01
   4.9449449e-01   6.3698983e-01
   4.9549550e-01   6.3715151e-01
   4.9649650e-01   6.3731348e-01
   4.9749750e-01   6.3747572e-01
   4.9849850e-01   6.3763823e-01
   4.9949950e-01   6.3779688e-01
   5.0050050e-01   6.3795443e-01
   5.0150150e-01   6.3811226e-01
   5.0250250e-01   6.3827037e-01
   5.0350350e-01   6.3842876e-01
   5.0450450e-01   6.3858742e-01
   5.0550551e-01   6.3874377e-01
   5.0650651e-01   6.3889760e-01
   5.0750751e-01   6.3905170e-01
   5.0850851e-01   6.3920608e-01
   5.0950951e-01   6.3936073e-01
   5.1051051e-01   6.3951566e-01
   5.1151151e-01   6.3966933e-01
   5.1251251e-01   6.3981955e-01
   5.1351351e-01   6.3997004e-01
   5.1451451e-01   6.4012081e-01
   5.1551552e-01   6.4027185e-01
   5.1651652e-01   6.4042316e-01
   5.1751752e-01   6.4057378e-01
   5.1851852e-01   6.4072050e-01
   5.1951952e-01   6.4086751e-01
   5.2052052e-01   6.4101478e-01
   5.2152152e-01   6.4116232e-01
   5.2252252e-01   6.4131014e-01
   5.2352352e-01   6.4145737e-01
   5.2452452e-01   6.4160072e-01
   5.2552553e-01   6.4174434e-01
   5.2652653e-01   6.4188823e-01
   5.2752753e-01   6.4203240e-01
   5.2852853e-01   6.4217684e-01
   5.2952953e-01   6.4232038e-01
   5.3053053e-01   6.4246047e-01
   5.3153153e-01   6.4260082e-01
   5.3253253e-01   6.4274144e-01
   5.3353353e-01   6.4288233e-01
   5.3453453e-01   6.4302349e-01
   5.3553554e-01   6.4316310e-01
   5.3653654e-01   6.4330002e-01
   5.3753754e-01   6.4343720e-01
   5.3853854e-01   6.4357466e-01
   5.3953954e-01   6.4371238e-01
   5.4054054e-01   6.4385038e-01
   5.4154154e-01   6.4398581e-01
   5.4254254e-01   6.4411967e-01
   5.4354354e-01   6.4425379e-01
   5.4454454e-01   6.4438819e-01
   5.4554555e-01   6.4452285e-01
   5.4654655e-01   6.4465778e-01
   5.4754755e-01   6.4478882e-01
   5.4854855e-01   6.4491972e-01
   5.4954955e-01   6.4505089e-01
   5.5055055e-01   6.4518232e-01
   5.5155155e-01   6.4531402e-01
   5.5255255e-01   6.4544468e-01
   5.5355355e-01   6.4557245e-01
   5.5455455e-01   6.4570049e-01
   5.5555556e-01   6.4582879e-01
   5.5655656e-01   6.4595736e-01
   5.5755756e-01   6.4608620e-01
   5.5855856e-01   6.4621203e-01
   5.5955956e-01   6.4633704e-01
   5.6056056e-01   6.4646230e-01
   5.6156156e-01   6.4658784e-01
   5.6256256e-01   6.4671364e-01
   5.6356356e-01   6.4683850e-01
   5.6456456e-01   6.4696057e-01
   5.6556557e-01   6.4708290e-01
   5.6656657e-01   6.4720549e-01
   5.6756757e-01   6.4732834e-01
   5.6856857e-01   6.4745146e-01
   5.6956957e-01   6.4757115e-01
   5.7057057e-01   6.4769063e-01
   5.7157157e-01   6.4781037e-01
   5.7257257e-01   6.4793038e-01
   5.7357357e-01   6.4805064e-01
   5.7457457e-01   6.4816886e-01
   5.7557558e-01   6.4828559e-01
   5.7657658e-01   6.4840257e-01
   5.7757758e-01   6.4851981e-01
   5.7857858e-01   6.4863731e-01
   5.7957958e-01   6.4875380e-01
   5.8058058e-01   6.4886779e-01
   5.8158158e-01   6.4898204e-01
   5.8258258e-01   6.4909656e-01
   5.8358358e-01   6.4921133e-01
   5.8458458e-01   6.4932583e-01
   5.8558559e-01   6.4943729e-01
   5.8658659e-01   6.4954901e-01
   5.8758759e-01   6.4966099e-01
   5.8858859e-01   6.4977322e-01
   5.8958959e-01   6.4988561e-01
   5.9059059e-01   6.4999456e-01
   5.9159159e-01   6.5010377e-01
   5.9259259e-01   6.5021324e-01
   5.9359359e-01   6.5032296e-01
   5.9459459e-01   6.5043293e-01
   5.9559560e-01   6.5053951e-01
   5.9659660e-01   6.5064628e-01
   5.9759760e-01   6.5075331e-01
   5.9859860e-01   6.5086060e-01
   5.9959960e-01   6.5096809e-01
   6.0060060e-01   6.5107226e-01
   6.0160160e-01   6.5117668e-01
   6.0260260e-01   6.5128135e-01
   6.0360360e-01   6.5138627e-01
   6.0460460e-01   6.5149108e-01
   6.0560561e-01   6.5159297e-01
   6.0660661e-01   6.5169511e-01
   6.0760761e-01   6.5179749e-01
   6.0860861e-01   6.5190013e-01
   6.0960961e-01   6.5200211e-01
   6.1061061e-01   6.5210179e-01
   6.1161161e-01   6.5220172e-01
   6.1261261e-01   6.5230190e-01
   6.1361361e-01   6.5240232e-01
   6.1461461e-01   6.5250136e-01
   6.1561562e-01   6.5259890e-01
   6.1661662e-01   6.5269668e-01
   6.1761762e-01   6.5279472e-01
   6.1861862e-01   6.5289300e-01
   6.1961962e-01   6.5298898e-01
   6.2062062e-01   6.5308445e-01
   6.2162162e-01   6.5318016e-01
   6.2262262e-01   6.5327612e-01
   6.2362362e-01   6.5337195e-01
   6.2462462e-01   6.5346517e-01
   6.2562563e-01   6.5355863e-01
   6.2662663e-01   6.5365234e-01
   6.2762763e-01   6.5374628e-01
   6.2862863e-01   6.5383882e-01
   6.2962963e-01   6.5393010e-01
   6.3063063e-01   6.5402162e-01
   6.3163163e-01   6.5411338e-01
   6.3263263e-01   6.5420538e-01
   6.3363363e-01   6.5429456e-01
   6.3463463e-01   6.5438395e-01
   6.3563564e-01   6.5447359e-01
   6.3663664e-01   6.5456347e-01
   6.3763764e-01   6.5465201e-01
   6.3863864e-01   6.5473935e-01
   6.3963964e-01   6.5482693e-01
   6.4064064e-01   6.5491475e-01
   6.4164164e-01   6.5500248e-01
   6.4264264e-01   6.5508782e-01
   6.4364364e-01   6.5517340e-01
   6.4464464e-01   6.5525922e-01
   6.4564565e-01   6.5534527e-01
   6.4664665e-01   6.5542938e-01
   6.4764765e-01   6.5551302e-01
   6.4864865e-01   6.5559690e-01
   6.4964965e-01   6.5568101e-01
   6.5065065e-01   6.5576407e-01
   6.5165165e-01   6.5584583e-01
   6.5265265e-01   6.5592782e-01
   6.5365365e-01   6.5601005e-01
   6.5465465e-01   6.5609191e-01
   6.5565566e-01   6.5617185e-01
   6.5665666e-01   6.5625202e-01
   6.5765766e-01   6.5633242e-01
   6.5865866e-01   6.5641297e-01
   6.5965966e-01   6.5649114e-01
   6.6066066e-01   6.5656954e-01
   6.6166166e-01   6.5664816e-01
   6.6266266e-01   6.5672702e-01
   6.6366366e-01   6.5680374e-01
   6.6466466e-01   6.5688042e-01
   6.6566567e-01   6.5695733e-01
   6.6666667e-01   6.5703446e-01
   6.6766767e-01   6.5710971e-01
   6.6866867e-01   6.5718472e-01
   6.6966967e-01   6.5725996e-01
   6.7067067e-01   6.5733543e-01
   6.7167167e-01   6.5740911e-01
   6.7267267e-01   6.5748251e-01
   6.7367367e-01   6.5755613e-01
   6.7467467e-01   6.5762998e-01
   6.7567568e-01   6.5770201e-01
   6.7667668e-01   6.5777385e-01
   6.7767768e-01   6.5784590e-01
   6.7867868e-01   6.5791818e-01
   6.7967968e-01   6.5798849e-01
   6.8068068e-01   6.5805881e-01
   6.8168168e-01   6.5812934e-01
   6.8268268e-01   6.5820000e-01
   6.8368368e-01   6.5826862e-01
   6.8468468e-01   6.5833746e-01
   6.8568569e-01   6.5840652e-01
   6.8668669e-01   6.5847530e-01
   6.8768769e-01   6.5854249e-01
   6.8868869e-01   6.5860990e-01
   6.8968969e-01   6.5867753e-01
   6.9069069e-01   6.5874436e-01
   6.9169169e-01   6.5881017e-01
   6.9269269e-01   6.5887619e-01
   6.9369369e-01   6.5894244e-01
   6.9469469e-01   6.5900729e-01
   6.9569570e-01   6.5907176e-01
   6.9669670e-01   6.5913644e-01
   6.9769770e-01   6.5920122e-01
   6.9869870e-01   6.5926417e-01
   6.9969970e-01   6.5932734e-01
   7.0070070e-01   6.5939072e-01
   7.0170170e-01   6.5945341e-01
   7.0270270e-01   6.5951510e-01
   7.0370370e-01   6.5957701e-01
   7.0470470e-01   6.5963912e-01
   7.0570571e-01   6.5969970e-01
   7.0670671e-01   6.5976017e-01
   7.0770771e-01   6.5982086e-01
   7.0870871e-01   6.5988112e-01
   7.0970971e-01   6.5994020e-01
   7.1071071e-01   6.5999949e-01
   7.1171171e-01   6.6005899e-01
   7.1271271e-01   6.6011706e-01
   7.1371371e-01   6.6017500e-01
   7.1471471e-01   6.6023314e-01
   7.1571572e-01   6.6029076e-01
   7.1671672e-01   6.6034738e-01
   7.1771772e-01   6.6040421e-01
   7.1871872e-01   6.6046124e-01
   7.1971972e-01   6.6051662e-01
   7.2072072e-01   6.6057217e-01
   7.2172172e-01   6.6062793e-01
   7.2272272e-01   6.6068273e-01
   7.2372372e-01   6.6073703e-01
   7.2472472e-01   6.6079154e-01
   7.2572573e-01   6.6084569e-01
   7.2672673e-01   6.6089879e-01
   7.2772773e-01   6.6095209e-01
   7.2872873e-01   6.6100552e-01
   7.2972973e-01   6.6105746e-01
   7.3073073e-01   6.6110958e-01
   7.3173173e-01   6.6116191e-01
   7.3273273e-01   6.6121303e-01
   7.3373373e-01   6.6126402e-01
   7.3473473e-01   6.6131521e-01
   7.3573574e-01   6.6136554e-01
   7.3673674e-01   6.6141542e-01
   7.3773774e-01   6.6146550e-01
   7.3873874e-01   6.6151499e-01
   7.3973974e-01   6.6156380e-01
   7.4074074e-01   6.6161280e-01
   7.4174174e-01   6.6166140e-01
   7.4274274e-01   6.6170917e-01
   7.4374374e-01   6.6175712e-01
   7.4474474e-01   6.6180480e-01
   7.4574575e-01   6.6185156e-01
   7.4674675e-01   6.6189850e-01
   7.4774775e-01   6.6194522e-01
   7.4874875e-01   6.6199099e-01
   7.4974975e-01   6.6203694e-01
   7.5075075e-01   6.6208268e-01
   7.5175175e-01   6.6212749e-01
   7.5275275e-01   6.6217249e-01
   7.5375375e-01   6.6221720e-01
   7.5475475e-01   6.6226109e-01
   7.5575576e-01   6.6230516e-01
   7.5675676e-01   6.6234883e-01
   7.5775776e-01   6.6239182e-01
   7.5875876e-01   6.6243498e-01
   7.5975976e-01   6.6247760e-01
   7.6076076e-01   6.6251971e-01
   7.6176176e-01   6.6256200e-01
   7.6276276e-01   6.6260353e-01
   7.6376376e-01   6.6264480e-01
   7.6476476e-01   6.6268624e-01
   7.6576577e-01   6.6272668e-01
   7.6676677e-01   6.6276712e-01
   7.6776777e-01   6.6280761e-01
   7.6876877e-01   6.6284707e-01
   7.6976977e-01   6.6288671e-01
   7.7077077e-01   6.6292606e-01
   7.7177177e-01   6.6296475e-01
   7.7277277e-01   6.6300361e-01
   7.7377377e-01   6.6304182e-01
   7.7477477e-01   6.6307976e-01
   7.7577578e-01   6.6311787e-01
   7.7677678e-01   6.6315492e-01
   7.7777778e-01   6.6319213e-01
   7.7877878e-01   6.6322908e-01
   7.7977978e-01   6.6326539e-01
   7.8078078e-01   6.6330187e-01
   7.8178178e-01   6.6333765e-01
   7.8278278e-01   6.6337330e-01
   7.8378378e-01   6.6340891e-01
   7.8478478e-01   6.6344372e-01
   7.8578579e-01   6.6347870e-01
   7.8678679e-01   6.6351313e-01
   7.8778779e-01   6.6354729e-01
   7.8878879e-01   6.6358149e-01
   7.8978979e-01   6.6361487e-01
   7.9079079e-01   6.6364841e-01
   7.9179179e-01   6.6368141e-01
   7.9279279e-01   6.6371418e-01
   7.9379379e-01   6.6374690e-01
   7.9479479e-01   6.6377893e-01
   7.9579580e-01   6.6381112e-01
   7.9679680e-01   6.6384264e-01
   7.9779780e-01   6.6387410e-01
   7.9879880e-01   6.6390530e-01
   7.9979980e-01   6.6393605e-01
   8.0080080e-01   6.6396692e-01
   8.0180180e-01   6.6399698e-01
   8.0280280e-01   6.6402719e-01
   8.0380380e-01   6.6405686e-01
   8.0480480e-01   6.6408641e-01
   8.0580581e-01   6.6411570e-01
   8.0680681e-01   6.6414459e-01
   8.0780781e-01   6.6417350e-01
   8.0880881e-01   6.6420175e-01
   8.0980981e-01   6.6423016e-01
   8.1081081e-01   6.6425789e-01
   8.1181181e-01   6.6428568e-01
   8.1281281e-01   6.6431299e-01
   8.1381381e-01   6.6434018e-01
   8.1481481e-01   6.6436707e-01
   8.1581582e-01   6.6439367e-01
   8.1681682e-01   6.6442012e-01
   8.1781782e-01   6.6444615e-01
   8.1881882e-01   6.6447215e-01
   8.1981982e-01   6.6449763e-01
   8.2082082e-01   6.6452317e-01
   8.2182182e-01   6.6454811e-01
   8.2282282e-01   6.6457317e-01
   8.2382382e-01   6.6459759e-01
   8.2482482e-01   6.6462215e-01
   8.2582583e-01   6.6464608e-01
   8.2682683e-01   6.6467013e-01
   8.2782783e-01   6.6469360e-01
   8.2882883e-01   6.6471715e-01
   8.2982983e-01   6.6474014e-01
   8.3083083e-01   6.6476321e-01
   8.3183183e-01   6.6478571e-01
   8.3283283e-01   6.6480832e-01
   8.3383383e-01   6.6483033e-01
   8.3483483e-01   6.6485244e-01
   8.3583584e-01   6.6487401e-01
   8.3683684e-01   6.6489561e-01
   8.3783784e-01   6.6491675e-01
   8.3883884e-01   6.6493785e-01
   8.3983984e-01   6.6495857e-01
   8.4084084e-01   6.6497916e-01
   8.4184184e-01   6.6499948e-01
   8.4284284e-01   6.6501957e-01
   8.4384384e-01   6.6503949e-01
   8.4484484e-01   6.6505907e-01
   8.4584585e-01   6.6507861e-01
   8.4684685e-01   6.6509769e-01
   8.4784785e-01   6.6511676e-01
   8.4884885e-01   6.6513544e-01
   8.4984985e-01   6.6515400e-01
   8.5085085e-01   6.6517233e-01
   8.5185185e-01   6.6519038e-01
   8.5285285e-01   6.6520838e-01
   8.5385385e-01   6.6522593e-01
   8.5485485e-01   6.6524344e-01
   8.5585586e-01   6.6526065e-01
   8.5685686e-01   6.6527766e-01
   8.5785786e-01   6.6529456e-01
   8.5885886e-01   6.6531107e-01
   8.5985986e-01   6.6532750e-01
   8.6086086e-01   6.6534370e-01
   8.6186186e-01   6.6535964e-01
   8.6286286e-01   6.6537548e-01
   8.6386386e-01   6.6539100e-01
   8.6486486e-01   6.6540636e-01
   8.6586587e-01   6.6542161e-01
   8.6686687e-01   6.6543649e-01
   8.6786787e-01   6.6545126e-01
   8.6886887e-01   6.6546589e-01
   8.6986987e-01   6.6548019e-01
   8.7087087e-01   6.6549437e-01
   8.7187187e-01   6.6550841e-01
   8.7287287e-01   6.6552212e-01
   8.7387387e-01   6.6553571e-01
   8.7487487e-01   6.6554916e-01
   8.7587588e-01   6.6556233e-01
   8.7687688e-01   6.6557533e-01
   8.7787788e-01   6.6558819e-01
   8.7887888e-01   6.6560084e-01
   8.7987988e-01   6.6561326e-01
   8.8088088e-01   6.6562553e-01
   8.8188188e-01   6.6563766e-01
   8.8288288e-01   6.6564955e-01
   8.8388388e-01   6.6566125e-01
   8.8488488e-01   6.6567280e-01
   8.8588589e-01   6.6568419e-01
   8.8688689e-01   6.6569537e-01
   8.8788789e-01   6.6570636e-01
   8.8888889e-01   6.6571719e-01
   8.8988989e-01   6.6572787e-01
   8.9089089e-01   6.6573839e-01
   8.9189189e-01   6.6574868e-01
   8.9289289e-01   6.6575881e-01
   8.9389389e-01   6.6576878e-01
   8.9489489e-01   6.6577860e-01
   8.9589590e-01   6.6578826e-01
   8.9689690e-01   6.6579776e-01
   8.9789790e-01   6.6580705e-01
   8.9889890e-01   6.6581618e-01
   8.9989990e-01   6.6582517e-01
   9.0090090e-01   6.6583399e-01
   9.0190190e-01   6.6584266e-01
   9.0290290e-01   6.6585118e-01
   9.0390390e-01   6.6585954e-01
   9.0490490e-01   6.6586774e-01
   9.0590591e-01   6.6587579e-01
   9.0690691e-01   6.6588369e-01
   9.0790791e-01   6.6589142e-01
   9.0890891e-01   6.6589900e-01
   9.0990991e-01   6.6590644e-01
   9.1091091e-01   6.6591372e-01
   9.1191191e-01   6.6592087e-01
   9.1291291e-01   6.6592787e-01
   9.1391391e-01   6.6593472e-01
   9.1491491e-01   6.6594143e-01
   9.1591592e-01   6.6594801e-01
   9.1691692e-01   6.6595443e-01
   9.1791792e-01   6.6596072e-01
   9.1891892e-01   6.6596686e-01
   9.1991992e-01   6.6597287e-01
   9.2092092e-01   6.6597875e-01
   9.2192192e-01   6.6598450e-01
   9.2292292e-01   6.6599012e-01
   9.2392392e-01   6.6599561e-01
   9.2492492e-01   6.6600097e-01
   9.2592593e-01   6.6600618e-01
   9.2692693e-01   6.6601128e-01
   9.2792793e-01   6.6601626e-01
   9.2892893e-01   6.6602112e-01
   9.2992993e-01   6.6602583e-01
   9.3093093e-01   6.6603043e-01
   9.3193193e-01   6.6603492e-01
   9.3293293e-01   6.6603929e-01
   9.3393393e-01   6.6604353e-01
   9.3493493e-01   6.6604767e-01
   9.3593594e-01   6.6605168e-01
   9.3693694e-01   6.6605559e-01
   9.3793794e-01   6.6605939e-01
   9.3893894e-01   6.6606306e-01
   9.3993994e-01   6.6606664e-01
   9.4094094e-01   6.6607010e-01
   9.4194194e-01   6.6607347e-01
   9.4294294e-01   6.6607672e-01
   9.4394394e-01   6.6607987e-01
   9.4494494e-01   6.6608292e-01
   9.4594595e-01   6.6608587e-01
   9.4694695e-01   6.6608872e-01
   9.4794795e-01   6.6609148e-01
   9.4894895e-01   6.6609413e-01
   9.4994995e-01   6.6609669e-01
   9.5095095e-01   6.6609917e-01
   9.5195195e-01   6.6610155e-01
   9.5295295e-01   6.6610384e-01
   9.5395395e-01   6.6610604e-01
   9.5495495e-01   6.6610815e-01
   9.5595596e-01   6.6611018e-01
   9.5695696e-01   6.6611213e-01
   9.5795796e-01   6.6611399e-01
   9.5895896e-01   6.6611577e-01
   9.5995996e-01   6.6611748e-01
   9.6096096e-01   6.6611911e-01
   9.6196196e-01   6.6612066e-01
   9.6296296e-01   6.6612214e-01
   9.6396396e-01   6.6612354e-01
   9.6496496e-01   6.6612487e-01
   9.6596597e-01   6.6612614e-01
   9.6696697e-01   6.6612733e-01
   9.6796797e-01   6.6612847e-01
   9.6896897e-01   6.6612953e-01
   9.6996997e-01   6.6613054e-01
   9.7097097e-01   6.6613148e-01
   9.7197197e-01   6.6613236e-01
   9.7297297e-01   6.6613319e-01
   9.7397397e-01   6.6613396e-01
   9.7497497e-01   6.6614063e-01
   9.7597598e-01   6.6614063e-01
   9.7697698e-01   6.6614063e-01
   9.7797798e-01   6.6614063e-01
   9.7897898e-01   6.6614063e-01
   9.7997998e-01   6.6614063e-01
   9.8098098e-01   6.6614063e-01
   9.8198198e-01   6.6614063e-01
   9.8298298e-01   6.6614063e-01
   9.8398398e-01   6.6614063e-01
   9.8498498e-01   6.6614063e-01
   9.8598599e-01   6.6614063e-01
   9.8698699e-01   6.6614063e-01
   9.8798799e-01   6.6614063e-01
   9.8898899e-01   6.6614063e-01
   9.8998999e-01   6.6614063e-01
   9.9099099e-01   6.6614063e-01
   9.9199199e-01   6.6614063e-01
   9.9299299e-01   6.6614063e-01
   9.9399399e-01   6.6614063e-01
   9.9499499e-01   6.6614063e-01
   9.9599600e-01   6.6614063e-01
   9.9699700e-01   6.6614063e-01
   9.9799800e-01   6.6614063e-01
   9.9899900e-01   6.6614063e-01
   1.0000000e+00             NaN


==> data/exit_3.dat <==
   1.0862301e-02   0.0000000e+00
   1.0862301e-02   1.0010010e-03
   1.0862301e-02   2.0020020e-03
   1.0862301e-02   3.0030030e-03
   1.0862301e-02   4.0040040e-03
   1.0862301e-02   5.0050050e-03
   1.0862301e-02   6.0060060e-03
   1.0862301e-02   7.0070070e-03
   1.0862301e-02   8.0080080e-03
   1.0862301e-02   9.0090090e-03
   1.0862301e-02   1.0010010e-02
   1.0862301e-02   1.1011011e-02
   1.0862301e-02   1.2012012e-02
   1.0862301e-02   1.3013013e-02
   1.0862301e-02   1.4014014e-02
   1.0862301e-02   1.5015015e-02
   1.0862301e-02   1.6016016e-02
   1.0862301e-02   1.7017017e-02
   1.0862301e-02   1.8018018e-02
   1.0862301e-02   1.9019019e-02
   1.0862301e-02   2.0020020e-02
   1.0862301e-02   2.1021021e-02
   1.0862301e-02   2.2022022e-02
   1.0862301e-02   2.3023023e-02
   1.0862301e-02   2.4024024e-02
   1.0862301e-02   2.5025025e-02
   1.0862301e-02   2.6026026e-02
   1.0862301e-02   2.7027027e-02
   1.0862301e-02   2.8028028e-02
   1.0862301e-02   2.9029029e-02
   1.0862301e-02   3.0030030e-02
   1.0862301e-02   3.1031031e-02
   1.0862301e-02   3.2032032e-02
   1.0862301e-02   3.3033033e-02
   1.0862301e-02   3.4034034e-02
   1.0862301e-02   3.5035035e-02
   1.0862301e-02   3.6036036e-02
   1.0862301e-02   3.7037037e-02
   1.0862301e-02   3.8038038e-02
   1.0862301e-02   3.9039039e-02
   1.0862301e-02   4.0040040e-02
   1.0862301e-02   4.1041041e-02
   1.0862301e-02   4.2042042e-02
   1.0862301e-02   4.3043043e-02
   1.0862301e-02   4.4044044e-02
   1.0862301e-02   4.5045045e-02
   1.0862301e-02   4.6046046e-02
   1.0862301e-02   4.7047047e-02
   1.0862301e-02   4.8048048e-02
   1.0862301e-02   4.9049049e-02
   1.0862301e-02   5.0050050e-02
   1.0862301e-02   5.1051051e-02
   1.0862301e-02   5.2052052e-02
   1.0862301e-02   5.3053053e-02
   1.0862301e-02   5.4054054e-02
   1.0862301e-02   5.5055055e-02
   1.0862301e-02   5.6056056e-02
   1.0862301e-02   5.7057057e-02
   1.0862301e-02   5.8058058e-02
   1.0862301e-02   5.9059059e-02
   1.0862301e-02   6.0060060e-02
   1.0862301e-02   6.1061061e-02
   1.0862301e-02   6.2062062e-02
   1.0862301e-02   6.3063063e-02
   1.0862301e-02   6.4064064e-02
   1.0862301e-02   6.5065065e-02
   1.0862301e-02   6.6066066e-02
   1.0862301e-02   6.7067067e-02
   1.0862301e-02   6.8068068e-02
   1.0862301e-02   6.9069069e-02
   1.0862301e-02   7.0070070e-02
   1.0862301e-02   7.1071071e-02
   1.0862301e-02   7.2072072e-02
   1.0862301e-02   7.3073073e-02
   1.0862301e-02   7.4074074e-02
   1.0862301e-02   7.5075075e-02
   1.0862301e-02   7.6076076e-02
   1.0862301e-02   7.7077077e-02
   1.0862301e-02   7.8078078e-02
   1.0862301e-02   7.9079079e-02
   1.0862301e-02   8.0080080e-02
   1.0862301e-02   8.1081081e-02
   1.0862301e-02   8.2082082e-02
   1.0862301e-02   8.3083083e-02
   1.0862301e-02   8.4084084e-02
   1.0862301e-02   8.5085085e-02
   1.0862301e-02   8.6086086e-02
   1.0862301e-02   8.7087087e-02
   1.0862301e-02   8.8088088e-02
   1.0862301e-02   8.9089089e-02
   1.0862301e-02   9.0090090e-02
   1.0862301e-02   9.1091091e-02
   1.0862301e-02   9.2092092e-02
   1.0862301e-02   9.3093093e-02
   1.0862301e-02   9.4094094e-02
   1.0862301e-02   9.5095095e-02
   1.0862301e-02   9.6096096e-02
   1.0862301e-02   9.7097097e-02
   1.0862301e-02   9.8098098e-02
   1.0862301e-02   9.9099099e-02
   1.0862301e-02   1.0010010e-01
   1.0862301e-02   1.0110110e-01
   1.0917609e-02   1.0210210e-01
   1.0917609e-02   1.0310310e-01
   1.0917609e-02   1.0410410e-01
   1.0917609e-02   1.0510511e-01
   1.0917609e-02   1.0610611e-01
   1.0917609e-02   1.0710711e-01
   1.0917609e-02   1.0810811e-01
   1.0917609e-02   1.0910911e-01
   1.0917609e-02   1.1011011e-01
   1.0917609e-02   1.1111111e-01
   1.0917609e-02   1.1211211e-01
   1.0917609e-02   1.1311311e-01
   1.0917609e-02   1.1411411e-01
   1.0917609e-02   1.1511512e-01
   1.0917609e-02   1.1611612e-01
   1.0917609e-02   1.1711712e-01
   1.0917609e-02   1.1811812e-01
   1.0917609e-02   1.1911912e-01
   1.0917609e-02   1.2012012e-01
   1.0917609e-02   1.2112112e-01
   1.0917609e-02   1.2212212e-01
   1.0917609e-02   1.2312312e-01
   1.0917609e-02   1.2412412e-01
   1.0917609e-02   1.2512513e-01
   1.0917609e-02   1.2612613e-01
   1.0917609e-02   1.2712713e-01
   1.0917609e-02   1.2812813e-01
   1.0917609e-02   1.2912913e-01
   1.0917609e-02   1.3013013e-01
   1.0917609e-02   1.3113113e-01
   1.0972909e-02   1.3213213e-01
   1.0972909e-02   1.3313313e-01
   1.0972909e-02   1.3413413e-01
   1.0972909e-02   1.3513514e-01
   1.0972909e-02   1.3613614e-01
   1.0972909e-02   1.3713714e-01
   1.0972909e-02   1.3813814e-01
   1.0972909e-02   1.3913914e-01
   1.0972909e-02   1.4014014e-01
   1.0972909e-02   1.4114114e-01
   1.0972909e-02   1.4214214e-01
   1.0972909e-02   1.4314314e-01
   1.0972909e-02   1.4414414e-01
   1.0972909e-02   1.4514515e-01
   1.0972909e-02   1.4614615e-01
   1.0972909e-02   1.4714715e-01
   1.1028201e-02   1.4814815e-01
   1.1028201e-02   1.4914915e-01
   1.1028201e-02   1.5015015e-01
   1.1028201e-02   1.5115115e-01
   1.1028201e-02   1.5215215e-01
   1.1028201e-02   1.5315315e-01
   1.1028201e-02   1.5415415e-01
   1.1028201e-02   1.5515516e-01
   1.1028201e-02   1.5615616e-01
   1.1028201e-02   1.5715716e-01
   1.1028201e-02   1.5815816e-01
   1.1083485e-02   1.5915916e-01
   1.1083485e-02   1.6016016e-01
   1.1083485e-02   1.6116116e-01
   1.1083485e-02   1.6216216e-01
   1.1083485e-02   1.6316316e-01
   1.1083485e-02   1.6416416e-01
   1.1083485e-02   1.6516517e-01
   1.1083485e-02   1.6616617e-01
   1.1083485e-02   1.6716717e-01
   1.1138762e-02   1.6816817e-01
   1.1138762e-02   1.6916917e-01
   1.1138762e-02   1.7017017e-01
   1.1138762e-02   1.7117117e-01
   1.1138762e-02   1.7217217e-01
   1.1138762e-02   1.7317317e-01
   1.1138762e-02   1.7417417e-01
   1.1138762e-02   1.7517518e-01
   1.1194031e-02   1.7617618e-01
   1.1194031e-02   1.7717718e-01
   1.1194031e-02   1.7817818e-01
   1.1194031e-02   1.7917918e-01
   1.1194031e-02   1.8018018e-01
   1.1194031e-02   1.8118118e-01
   1.1249292e-02   1.8218218e-01
   1.1249292e-02   1.8318318e-01
   1.1249292e-02   1.8418418e-01
   1.1249292e-02   1.8518519e-01
   1.1249292e-02   1.8618619e-01
   1.1249292e-02   1.8718719e-01
   1.1304546e-02   1.8818819e-01
   1.1304546e-02   1.8918919e-01
   1.1304546e-02   1.9019019e-01
   1.1304546e-02   1.9119119e-01
   1.1304546e-02   1.9219219e-01
   1.1359791e-02   1.9319319e-01
   1.1359791e-02   1.9419419e-01
   1.1359791e-02   1.9519520e-01
   1.1359791e-02   1.9619620e-01
   1.1359791e-02   1.9719720e-01
   1.1415029e-02   1.9819820e-01
   1.1415029e-02   1.9919920e-01
   1.1415029e-02   2.0020020e-01
   1.1415029e-02   2.0120120e-01
   1.1470260e-02   2.0220220e-01
   1.1470260e-02   2.0320320e-01
   1.1470260e-02   2.0420420e-01
   1.1470260e-02   2.0520521e-01
   1.1525482e-02   2.0620621e-01
   1.1525482e-02   2.0720721e-01
   1.1525482e-02   2.0820821e-01
   1.1525482e-02   2.0920921e-01
   1.1580698e-02   2.1021021e-01
   1.1580698e-02   2.1121121e-01
   1.1580698e-02   2.1221221e-01
   1.1635905e-02   2.1321321e-01
   1.1635905e-02   2.1421421e-01
   1.1635905e-02   2.1521522e-01
   1.1635905e-02   2.1621622e-01
   1.1691105e-02   2.1721722e-01
   1.1691105e-02   2.1821822e-01
   1.1691105e-02   2.1921922e-01
   1.1746297e-02   2.2022022e-01
   1.1746297e-02   2.2122122e-01
   1.1746297e-02   2.2222222e-01
   1.1801482e-02   2.2322322e-01
   1.1801482e-02   2.2422422e-01
   1.1801482e-02   2.2522523e-01
   1.1856659e-02   2.2622623e-01
   1.1856659e-02   2.2722723e-01
   1.1856659e-02   2.2822823e-01
   1.1911829e-02   2.2922923e-01
   1.1911829e-02   2.3023023e-01
   1.1966991e-02   2.3123123e-01
   1.1966991e-02   2.3223223e-01
   1.1966991e-02   2.3323323e-01
   1.2022146e-02   2.3423423e-01
   1.2022146e-02   2.3523524e-01
   1.2077294e-02   2.3623624e-01
   1.2077294e-02   2.3723724e-01
   1.2077294e-02   2.3823824e-01
   1.2132433e-02   2.3923924e-01
   1.2132433e-02   2.4024024e-01
   1.2187566e-02   2.4124124e-01
   1.2187566e-02   2.4224224e-01
   1.2242691e-02   2.4324324e-01
   1.2242691e-02   2.4424424e-01
   1.2297808e-02   2.4524525e-01
   1.2297808e-02   2.4624625e-01
   1.2352919e-02   2.4724725e-01
   1.2352919e-02   2.4824825e-01
   1.2408022e-02   2.4924925e-01
   1.2408022e-02   2.5025025e-01
   1.2463117e-02   2.5125125e-01
   1.2463117e-02   2.5225225e-01
   1.2518205e-02   2.5325325e-01
   1.2518205e-02   2.5425425e-01
   1.2573286e-02   2.5525526e-01
   1.2573286e-02   2.5625626e-01
   1.2628360e-02   2.5725726e-01
   1.2628360e-02   2.5825826e-01
   1.2683426e-02   2.5925926e-01
   1.2738485e-02   2.6026026e-01
   1.2738485e-02   2.6126126e-01
   1.2793537e-02   2.6226226e-01
   1.2793537e-02   2.6326326e-01
   1.2848581e-02   2.6426426e-01
   1.2903619e-02   2.6526527e-01
   1.2903619e-02   2.6626627e-01
   1.2958649e-02   2.6726727e-01
   1.3013672e-02   2.6826827e-01
   1.3013672e-02   2.6926927e-01
   1.3068687e-02   2.7027027e-01
   1.3123696e-02   2.7127127e-01
   1.3123696e-02   2.7227227e-01
   1.3178697e-02   2.7327327e-01
   1.3233692e-02   2.7427427e-01
   1.3233692e-02   2.7527528e-01
   1.3288679e-02   2.7627628e-01
   1.3343659e-02   2.7727728e-01
   1.3398632e-02   2.7827828e-01
   1.3398632e-02   2.7927928e-01
   1.3453598e-02   2.8028028e-01
   1.3508556e-02   2.8128128e-01
   1.3563508e-02   2.8228228e-01
   1.3618453e-02   2.8328328e-01
   1.3618453e-02   2.8428428e-01
   1.3673391e-02   2.8528529e-01
   1.3728321e-02   2.8628629e-01
   1.3783245e-02   2.8728729e-01
   1.3838162e-02   2.8828829e-01
   1.3893071e-02   2.8928929e-01
   1.3893071e-02   2.9029029e-01
   1.3947974e-02   2.9129129e-01
   1.4002870e-02   2.9229229e-01
   1.4057759e-02   2.9329329e-01
   1.4112641e-02   2.9429429e-01
   1.4167516e-02   2.9529530e-01
   1.4222384e-02   2.9629630e-01
   1.4277245e-02   2.9729730e-01
   1.4332100e-02   2.9829830e-01
   1.4386947e-02   2.9929930e-01
   1.4441788e-02   3.0030030e-01
   1.4496622e-02   3.0130130e-01
   1.4551449e-02   3.0230230e-01
   1.4606269e-02   3.0330330e-01
   1.4661083e-02   3.0430430e-01
   1.4715890e-02   3.0530531e-01
   1.4770689e-02   3.0630631e-01
   1.4825483e-02   3.0730731e-01
   1.4880269e-02   3.0830831e-01
   1.4935049e-02   3.0930931e-01
   1.4989822e-02   3.1031031e-01
   1.5044588e-02   3.1131131e-01
   1.5099347e-02   3.1231231e-01
   1.5208846e-02   3.1331331e-01
   1.5263586e-02   3.1431431e-01
   1.5318319e-02   3.1531532e-01
   1.5373045e-02   3.1631632e-01
   1.5427764e-02   3.1731732e-01
   1.5482477e-02   3.1831832e-01
   1.5591883e-02   3.1931932e-01
   1.5646576e-02   3.2032032e-01
   1.5701263e-02   3.2132132e-01
   1.5755943e-02   3.2232232e-01
   1.5865283e-02   3.2332332e-01
   1.5919943e-02   3.2432432e-01
   1.5974597e-02   3.2532533e-01
   1.6083885e-02   3.2632633e-01
   1.6138519e-02   3.2732733e-01
   1.6193147e-02   3.2832833e-01
   1.6302383e-02   3.2932933e-01
   1.6356991e-02   3.3033033e-01
   1.6411593e-02   3.3133133e-01
   1.6520777e-02   3.3233233e-01
   1.6575360e-02   3.3333333e-01
   1.6684506e-02   3.3433433e-01
   1.6739069e-02   3.3533534e-01
   1.6848177e-02   3.3633634e-01
   1.6902721e-02   3.3733734e-01
   1.7011790e-02   3.3833834e-01
   1.7066315e-02   3.3933934e-01
   1.7175346e-02   3.4034034e-01
   1.7229853e-02   3.4134134e-01
   1.7338846e-02   3.4234234e-01
   1.7393333e-02   3.4334334e-01
   1.7502289e-02   3.4434434e-01
   1.7611220e-02   3.4534535e-01
   1.7665676e-02   3.4634635e-01
   1.7774569e-02   3.4734735e-01
   1.7883437e-02   3.4834835e-01
   1.7937862e-02   3.4934935e-01
   1.8046693e-02   3.5035035e-01
   1.8155499e-02   3.5135135e-01
   1.8209893e-02   3.5235235e-01
   1.8318663e-02   3.5335335e-01
   1.8427408e-02   3.5435435e-01
   1.8536128e-02   3.5535536e-01
   1.8644824e-02   3.5635636e-01
   1.8699163e-02   3.5735736e-01
   1.8807822e-02   3.5835836e-01
   1.8916457e-02   3.5935936e-01
   1.9025068e-02   3.6036036e-01
   1.9133655e-02   3.6136136e-01
   1.9242217e-02   3.6236236e-01
   1.9350756e-02   3.6336336e-01
   1.9459270e-02   3.6436436e-01
   1.9567761e-02   3.6536537e-01
   1.9676227e-02   3.6636637e-01
   1.9784670e-02   3.6736737e-01
   1.9893089e-02   3.6836837e-01
   2.0001485e-02   3.6936937e-01
   2.0109856e-02   3.7037037e-01
   2.0218204e-02   3.7137137e-01
   2.0326529e-02   3.7237237e-01
   2.0488972e-02   3.7337337e-01
   2.0597237e-02   3.7437437e-01
   2.0705480e-02   3.7537538e-01
   2.0813699e-02   3.7637638e-01
   2.0921895e-02   3.7737738e-01
   2.1084145e-02   3.7837838e-01
   2.1192283e-02   3.7937938e-01
   2.1300398e-02   3.8038038e-01
   2.1462527e-02   3.8138138e-01
   2.1570584e-02   3.8238238e-01
   2.1678618e-02   3.8338338e-01
   2.1840626e-02   3.8438438e-01
   2.1948604e-02   3.8538539e-01
   2.2110526e-02   3.8638639e-01
   2.2218447e-02   3.8738739e-01
   2.2380285e-02   3.8838839e-01
   2.2488148e-02   3.8938939e-01
   2.2649901e-02   3.9039039e-01
   2.2757709e-02   3.9139139e-01
   2.2919378e-02   3.9239239e-01
   2.3080996e-02   3.9339339e-01
   2.3188714e-02   3.9439439e-01
   2.3350249e-02   3.9539540e-01
   2.3511733e-02   3.9639640e-01
   2.3619362e-02   3.9739740e-01
   2.3780764e-02   3.9839840e-01
   2.3942116e-02   3.9939940e-01
   2.4103419e-02   4.0040040e-01
   2.4264672e-02   4.0140140e-01
   2.4372147e-02   4.0240240e-01
   2.4533318e-02   4.0340340e-01
   2.4694441e-02   4.0440440e-01
   2.4855514e-02   4.0540541e-01
   2.5016538e-02   4.0640641e-01
   2.5177514e-02   4.0740741e-01
   2.5338441e-02   4.0840841e-01
   2.5499320e-02   4.0940941e-01
   2.5660151e-02   4.1041041e-01
   2.5820933e-02   4.1141141e-01
   2.6035235e-02   4.1241241e-01
   2.6195905e-02   4.1341341e-01
   2.6356528e-02   4.1441441e-01
   2.6517102e-02   4.1541542e-01
   2.6677630e-02   4.1641642e-01
   2.6891592e-02   4.1741742e-01
   2.7052009e-02   4.1841842e-01
   2.7212378e-02   4.1941942e-01
   2.7426130e-02   4.2042042e-01
   2.7586390e-02   4.2142142e-01
   2.7799996e-02   4.2242242e-01
   2.7960147e-02   4.2342342e-01
   2.8120250e-02   4.2442442e-01
   2.8333650e-02   4.2542543e-01
   2.8546966e-02   4.2642643e-01
   2.8706900e-02   4.2742743e-01
   2.8920072e-02   4.2842843e-01
   2.9079898e-02   4.2942943e-01
   2.9292928e-02   4.3043043e-01
   2.9505876e-02   4.3143143e-01
   2.9718742e-02   4.3243243e-01
   2.9878339e-02   4.3343343e-01
   3.0091064e-02   4.3443443e-01
   3.0303709e-02   4.3543544e-01
   3.0516272e-02   4.3643644e-01
   3.0728756e-02   4.3743744e-01
   3.0941159e-02   4.3843844e-01
   3.1153483e-02   4.3943944e-01
   3.1365727e-02   4.4044044e-01
   3.1577891e-02   4.4144144e-01
   3.1789976e-02   4.4244244e-01
   3.2001982e-02   4.4344344e-01
   3.2213909e-02   4.4444444e-01
   3.2478707e-02   4.4544545e-01
   3.2690458e-02   4.4644645e-01
   3.2902129e-02   4.4744745e-01
   3.3166609e-02   4.4844845e-01
   3.3378106e-02   4.4944945e-01
   3.3589524e-02   4.5045045e-01
   3.3853689e-02   4.5145145e-01
   3.4064933e-02   4.5245245e-01
   3.4328880e-02   4.5345345e-01
   3.4539951e-02   4.5445445e-01
   3.4803682e-02   4.5545546e-01
   3.5014580e-02   4.5645646e-01
   3.5278096e-02   4.5745746e-01
   3.5541492e-02   4.5845846e-01
   3.5804770e-02   4.5945946e-01
   3.6015307e-02   4.6046046e-01
   3.6278371e-02   4.6146146e-01
   3.6541318e-02   4.6246246e-01
   3.6804147e-02   4.6346346e-01
   3.7066859e-02   4.6446446e-01
   3.7329454e-02   4.6546547e-01
   3.7591932e-02   4.6646647e-01
   3.7854293e-02   4.6746747e-01
   3.8116539e-02   4.6846847e-01
   3.8378668e-02   4.6946947e-01
   3.8693071e-02   4.7047047e-01
   3.8954946e-02   4.7147147e-01
   3.9216707e-02   4.7247247e-01
   3.9530668e-02   4.7347347e-01
   3.9792176e-02   4.7447447e-01
   4.0053570e-02   4.7547548e-01
   4.0367092e-02   4.7647648e-01
   4.0628236e-02   4.7747748e-01
   4.0941459e-02   4.7847848e-01
   4.1254519e-02   4.7947948e-01
   4.1515278e-02   4.8048048e-01
   4.1828040e-02   4.8148148e-01
   4.2140641e-02   4.8248248e-01
   4.2401019e-02   4.8348348e-01
   4.2713324e-02   4.8448448e-01
   4.3025469e-02   4.8548549e-01
   4.3337454e-02   4.8648649e-01
   4.3649279e-02   4.8748749e-01
   4.3960945e-02   4.8848849e-01
   4.4272452e-02   4.8948949e-01
   4.4583800e-02   4.9049049e-01
   4.4946840e-02   4.9149149e-01
   4.5257846e-02   4.9249249e-01
   4.5568694e-02   4.9349349e-01
   4.5931153e-02   4.9449449e-01
   4.6241661e-02   4.9549550e-01
   4.6552014e-02   4.9649650e-01
   4.6913895e-02   4.9749750e-01
   4.7223910e-02   4.9849850e-01
   4.7585398e-02   4.9949950e-01
   4.7946676e-02   5.0050050e-01
   4.8256175e-02   5.0150150e-01
   4.8617062e-02   5.0250250e-01
   4.8977741e-02   5.0350350e-01
   4.9338211e-02   5.0450450e-01
   4.9698472e-02   5.0550551e-01
   5.0058526e-02   5.0650651e-01
   5.0418373e-02   5.0750751e-01
   5.0778014e-02   5.0850851e-01
   5.1137448e-02   5.0950951e-01
   5.1496676e-02   5.1051051e-01
   5.1906971e-02   5.1151151e-01
   5.2265761e-02   5.1251251e-01
   5.2624346e-02   5.1351351e-01
   5.3033908e-02   5.1451451e-01
   5.3392057e-02   5.1551552e-01
   5.3801121e-02   5.1651652e-01
   5.4209922e-02   5.1751752e-01
   5.4567406e-02   5.1851852e-01
   5.4975713e-02   5.1951952e-01
   5.5383758e-02   5.2052052e-01
   5.5791541e-02   5.2152152e-01
   5.6199063e-02   5.2252252e-01
   5.6606325e-02   5.2352352e-01
   5.7013327e-02   5.2452452e-01
   5.7420069e-02   5.2552553e-01
   5.7826553e-02   5.2652653e-01
   5.8232779e-02   5.2752753e-01
   5.8638748e-02   5.2852853e-01
   5.9095156e-02   5.2952953e-01
   5.9500579e-02   5.3053053e-01
   5.9956375e-02   5.3153153e-01
   6.0361257e-02   5.3253253e-01
   6.0816444e-02   5.3353353e-01
   6.1271310e-02   5.3453453e-01
   6.1675367e-02   5.3553554e-01
   6.2129628e-02   5.3653654e-01
   6.2583571e-02   5.3753754e-01
   6.3037195e-02   5.3853854e-01
   6.3490503e-02   5.3953954e-01
   6.3943493e-02   5.4054054e-01
   6.4396168e-02   5.4154154e-01
   6.4898770e-02   5.4254254e-01
   6.5350779e-02   5.4354354e-01
   6.5802476e-02   5.4454454e-01
   6.6303993e-02   5.4554555e-01
   6.6755030e-02   5.4654655e-01
   6.7255816e-02   5.4754755e-01
   6.7756218e-02   5.4854855e-01
   6.8206254e-02   5.4954955e-01
   6.8705930e-02   5.5055055e-01
   6.9205225e-02   5.5155155e-01
   6.9704140e-02   5.5255255e-01
   7.0202676e-02   5.5355355e-01
   7.0700834e-02   5.5455455e-01
   7.1248371e-02   5.5555556e-01
   7.1745738e-02   5.5655656e-01
   7.2242728e-02   5.5755756e-01
   7.2788985e-02   5.5855856e-01
   7.3285189e-02   5.5955956e-01
   7.3830584e-02   5.6056056e-01
   7.4326006e-02   5.6156156e-01
   7.4870542e-02   5.6256256e-01
   7.5414629e-02   5.6356356e-01
   7.5958270e-02   5.6456456e-01
   7.6501464e-02   5.6556557e-01
   7.7044214e-02   5.6656657e-01
   7.7586520e-02   5.6756757e-01
   7.8177621e-02   5.6856857e-01
   7.8719002e-02   5.6956957e-01
   7.9259942e-02   5.7057057e-01
   7.9849556e-02   5.7157157e-01
   8.0389578e-02   5.7257257e-01
   8.0978193e-02   5.7357357e-01
   8.1566289e-02   5.7457457e-01
   8.2153866e-02   5.7557558e-01
   8.2740926e-02   5.7657658e-01
   8.3327470e-02   5.7757758e-01
   8.3913499e-02   5.7857858e-01
   8.4499015e-02   5.7957958e-01
   8.5084018e-02   5.8058058e-01
   8.5717195e-02   5.8158158e-01
   8.6301135e-02   5.8258258e-01
   8.6933162e-02   5.8358358e-01
   8.7516044e-02   5.8458458e-01
   8.8146927e-02   5.8558559e-01
   8.8777217e-02   5.8658659e-01
   8.9406916e-02   5.8758759e-01
   9.0036025e-02   5.8858859e-01
   9.0664546e-02   5.8958959e-01
   9.1292479e-02   5.9059059e-01
   9.1968059e-02   5.9159159e-01
   9.2594777e-02   5.9259259e-01
   9.3269052e-02   5.9359359e-01
   9.3894560e-02   5.9459459e-01
   9.4567535e-02   5.9559560e-01
   9.5239839e-02   5.9659660e-01
   9.5911474e-02   5.9759760e-01
   9.6582440e-02   5.9859860e-01
   9.7252739e-02   5.9959960e-01
   9.7922374e-02   6.0060060e-01
   9.8639103e-02   6.0160160e-01
   9.9307365e-02   6.0260260e-01
   1.0002263e-01   6.0360360e-01
   1.0068952e-01   6.0460460e-01
   1.0140333e-01   6.0560561e-01
   1.0211638e-01   6.0660661e-01
   1.0282867e-01   6.0760761e-01
   1.0354022e-01   6.0860861e-01
   1.0425103e-01   6.0960961e-01
   1.0500840e-01   6.1061061e-01
   1.0571766e-01   6.1161161e-01
   1.0642618e-01   6.1261261e-01
   1.0718113e-01   6.1361361e-01
   1.0793523e-01   6.1461461e-01
   1.0868850e-01   6.1561562e-01
   1.0944092e-01   6.1661662e-01
   1.1019252e-01   6.1761762e-01
   1.1094329e-01   6.1861862e-01
   1.1169322e-01   6.1961962e-01
   1.1248912e-01   6.2062062e-01
   1.1323735e-01   6.2162162e-01
   1.1403144e-01   6.2262262e-01
   1.1482460e-01   6.2362362e-01
   1.1561684e-01   6.2462462e-01
   1.1640816e-01   6.2562563e-01
   1.1719856e-01   6.2662663e-01
   1.1803445e-01   6.2762763e-01
   1.1882295e-01   6.2862863e-01
   1.1965685e-01   6.2962963e-01
   1.2044348e-01   6.3063063e-01
   1.2127539e-01   6.3163163e-01
   1.2210628e-01   6.3263263e-01
   1.2293616e-01   6.3363363e-01
   1.2376503e-01   6.3463463e-01
   1.2463885e-01   6.3563564e-01
   1.2546564e-01   6.3663664e-01
   1.2633728e-01   6.3763764e-01
   1.2716201e-01   6.3863864e-01
   1.2803148e-01   6.3963964e-01
   1.2889984e-01   6.4064064e-01
   1.2976709e-01   6.4164164e-01
   1.3067879e-01   6.4264264e-01
   1.3154377e-01   6.4364364e-01
   1.3245310e-01   6.4464464e-01
   1.3331583e-01   6.4564565e-01
   1.3422278e-01   6.4664665e-01
   1.3512853e-01   6.4764765e-01
   1.3603307e-01   6.4864865e-01
   1.3698155e-01   6.4964965e-01
   1.3788363e-01   6.5065065e-01
   1.3882953e-01   6.5165165e-01
   1.3972916e-01   6.5265265e-01
   1.4067249e-01   6.5365365e-01
   1.4161451e-01   6.5465465e-01
   1.4255523e-01   6.5565566e-01
   1.4353934e-01   6.5665666e-01
   1.4447740e-01   6.5765766e-01
   1.4545873e-01   6.5865866e-01
   1.4643864e-01   6.5965966e-01
   1.4741715e-01   6.6066066e-01
   1.4839424e-01   6.6166166e-01
   1.4936992e-01   6.6266266e-01
   1.5034420e-01   6.6366366e-01
   1.5136128e-01   6.6466466e-01
   1.5237682e-01   6.6566567e-01
   1.5334679e-01   6.6666667e-01
   1.5440335e-01   6.6766767e-01
   1.5541435e-01   6.6866867e-01
   1.5642383e-01   6.6966967e-01
   1.5747560e-01   6.7067067e-01
   1.5848202e-01   6.7167167e-01
   1.5953059e-01   6.7267267e-01
   1.6057754e-01   6.7367367e-01
   1.6166639e-01   6.7467467e-01
   1.6271003e-01   6.7567568e-01
   1.6379544e-01   6.7667668e-01
   1.6483580e-01   6.7767768e-01
   1.6591780e-01   6.7867868e-01
   1.6704124e-01   6.7967968e-01
   1.6811970e-01   6.8068068e-01
   1.6919644e-01   6.8168168e-01
   1.7031442e-01   6.8268268e-01
   1.7143055e-01   6.8368368e-01
   1.7254482e-01   6.8468468e-01
   1.7365725e-01   6.8568569e-01
   1.7481051e-01   6.8668669e-01
   1.7591920e-01   6.8768769e-01
   1.7706858e-01   6.8868869e-01
   1.7821600e-01   6.8968969e-01
   1.7936145e-01   6.9069069e-01
   1.8054727e-01   6.9169169e-01
   1.8168874e-01   6.9269269e-01
   1.8287043e-01   6.9369369e-01
   1.8405004e-01   6.9469469e-01
   1.8522757e-01   6.9569570e-01
   1.8644496e-01   6.9669670e-01
   1.8761827e-01   6.9769770e-01
   1.8883131e-01   6.9869870e-01
   1.9004215e-01   6.9969970e-01
   1.9125078e-01   7.0070070e-01
   1.9249878e-01   7.0170170e-01
   1.9370295e-01   7.0270270e-01
   1.9494636e-01   7.0370370e-01
   1.9618744e-01   7.0470470e-01
   1.9746745e-01   7.0570571e-01
   1.9870381e-01   7.0670671e-01
   1.9997897e-01   7.0770771e-01
   2.0125167e-01   7.0870871e-01
   2.0252193e-01   7.0970971e-01
   2.0383060e-01   7.1071071e-01
   2.0509590e-01   7.1171171e-01
   2.0639948e-01   7.1271271e-01
   2.0770048e-01   7.1371371e-01
   2.0903944e-01   7.1471471e-01
   2.1033523e-01   7.1571572e-01
   2.1166884e-01   7.1671672e-01
   2.1299974e-01   7.1771772e-01
   2.1432794e-01   7.1871872e-01
   2.1569358e-01   7.1971972e-01
   2.1705637e-01   7.2072072e-01
   2.1841633e-01   7.2172172e-01
   2.1977345e-01   7.2272272e-01
   2.2116755e-01   7.2372372e-01
   2.2255867e-01   7.2472472e-01
   2.2394682e-01   7.2572573e-01
   2.2533200e-01   7.2672673e-01
   2.2675369e-01   7.2772773e-01
   2.2813291e-01   7.2872873e-01
   2.2958775e-01   7.2972973e-01
   2.3100013e-01   7.3073073e-01
   2.3244854e-01   7.3173173e-01
   2.3389370e-01   7.3273273e-01
   2.3533563e-01   7.3373373e-01
   2.3677434e-01   7.3473473e-01
   2.3824859e-01   7.3573574e-01
   2.3971946e-01   7.3673674e-01
   2.4118697e-01   7.3773774e-01
   2.4268961e-01   7.3873874e-01
   2.4418872e-01   7.3973974e-01
   2.4568433e-01   7.4074074e-01
   2.4721465e-01   7.4174174e-01
   2.4870319e-01   7.4274274e-01
   2.5022628e-01   7.4374374e-01
   2.5178367e-01   7.4474474e-01
   2.5333725e-01   7.4574575e-01
   2.5488703e-01   7.4674675e-01
   2.5643303e-01   7.4774775e-01
   2.5797525e-01   7.4874875e-01
   2.5955118e-01   7.4974975e-01
   2.6116057e-01   7.5075075e-01
   2.6272856e-01   7.5175175e-01
   2.6432984e-01   7.5275275e-01
   2.6592705e-01   7.5375375e-01
   2.6755719e-01   7.5475475e-01
   2.6918309e-01   7.5575576e-01
   2.7080477e-01   7.5675676e-01
   2.7245895e-01   7.5775776e-01
   2.7407214e-01   7.5875876e-01
   2.7575418e-01   7.5975976e-01
   2.7739525e-01   7.6076076e-01
   2.7906831e-01   7.6176176e-01
   2.8077308e-01   7.6276276e-01
   2.8243703e-01   7.6376376e-01
   2.8413252e-01   7.6476476e-01
   2.8585927e-01   7.6576577e-01
   2.8754535e-01   7.6676677e-01
   2.8926254e-01   7.6776777e-01
   2.9101054e-01   7.6876877e-01
   2.9275355e-01   7.6976977e-01
   2.9449159e-01   7.7077077e-01
   2.9626000e-01   7.7177177e-01
   2.9802327e-01   7.7277277e-01
   2.9978142e-01   7.7377377e-01
   3.0156949e-01   7.7477477e-01
   3.0335228e-01   7.7577578e-01
   3.0516461e-01   7.7677678e-01
   3.0697149e-01   7.7777778e-01
   3.0877295e-01   7.7877878e-01
   3.1060349e-01   7.7977978e-01
   3.1242844e-01   7.8078078e-01
   3.1428211e-01   7.8178178e-01
   3.1613001e-01   7.8278278e-01
   3.1800624e-01   7.8378378e-01
   3.1987656e-01   7.8478478e-01
   3.2174097e-01   7.8578579e-01
   3.2363325e-01   7.8678679e-01
   3.2555310e-01   7.8778779e-01
   3.2743317e-01   7.8878879e-01
   3.2937405e-01   7.8978979e-01
   3.3127521e-01   7.9079079e-01
   3.3323658e-01   7.9179179e-01
   3.3515828e-01   7.9279279e-01
   3.3710661e-01   7.9379379e-01
   3.3908127e-01   7.9479479e-01
   3.4104920e-01   7.9579580e-01
   3.4304307e-01   7.9679680e-01
   3.4503006e-01   7.9779780e-01
   3.4704258e-01   7.9879880e-01
   3.4904806e-01   7.9979980e-01
   3.5104651e-01   8.0080080e-01
   3.5307004e-01   8.0180180e-01
   3.5511833e-01   8.0280280e-01
   3.5715924e-01   8.0380380e-01
   3.5922453e-01   8.0480480e-01
   3.6128227e-01   8.0580581e-01
   3.6336398e-01   8.0680681e-01
   3.6546936e-01   8.0780781e-01
   3.6756683e-01   8.0880881e-01
   3.6965645e-01   8.0980981e-01
   3.7176925e-01   8.1081081e-01
   3.7390491e-01   8.1181181e-01
   3.7606313e-01   8.1281281e-01
   3.7818228e-01   8.1381381e-01
   3.8035435e-01   8.1481481e-01
   3.8251785e-01   8.1581582e-01
   3.8470310e-01   8.1681682e-01
   3.8687961e-01   8.1781782e-01
   3.8907749e-01   8.1881882e-01
   3.9129640e-01   8.1981982e-01
   3.9350622e-01   8.2082082e-01
   3.9573668e-01   8.2182182e-01
   3.9798746e-01   8.2282282e-01
   4.0022880e-01   8.2382382e-01
   4.0249005e-01   8.2482482e-01
   4.0474172e-01   8.2582583e-01
   4.0704196e-01   8.2682683e-01
   4.0933222e-01   8.2782783e-01
   4.1161254e-01   8.2882883e-01
   4.1394034e-01   8.2982983e-01
   4.1625781e-01   8.3083083e-01
   4.1859342e-01   8.3183183e-01
   4.2094685e-01   8.3283283e-01
   4.2328962e-01   8.3383383e-01
   4.2564981e-01   8.3483483e-01
   4.2802709e-01   8.3583584e-01
   4.3042115e-01   8.3683684e-01
   4.3283165e-01   8.3783784e-01
   4.3523076e-01   8.3883884e-01
   4.3764591e-01   8.3983984e-01
   4.4007679e-01   8.4084084e-01
   4.4252306e-01   8.4184184e-01
   4.4498440e-01   8.4284284e-01
   4.4743363e-01   8.4384384e-01
   4.4992426e-01   8.4484484e-01
   4.5240239e-01   8.4584585e-01
   4.5489454e-01   8.4684685e-01
   4.5740039e-01   8.4784785e-01
   4.5991961e-01   8.4884885e-01
   4.6245188e-01   8.4984985e-01
   4.6499686e-01   8.5085085e-01
   4.6755424e-01   8.5185185e-01
   4.7012368e-01   8.5285285e-01
   4.7270487e-01   8.5385385e-01
   4.7529747e-01   8.5485485e-01
   4.7790116e-01   8.5585586e-01
   4.8051561e-01   8.5685686e-01
   4.8314051e-01   8.5785786e-01
   4.8577552e-01   8.5885886e-01
   4.8842034e-01   8.5985986e-01
   4.9107463e-01   8.6086086e-01
   4.9373807e-01   8.6186186e-01
   4.9643458e-01   8.6286286e-01
   4.9911524e-01   8.6386386e-01
   5.0182803e-01   8.6486486e-01
   5.0454842e-01   8.6586587e-01
   5.0727609e-01   8.6686687e-01
   5.1003422e-01   8.6786787e-01
   5.1277537e-01   8.6886887e-01
   5.1554606e-01   8.6986987e-01
   5.1832249e-01   8.7087087e-01
   5.2112727e-01   8.7187187e-01
   5.2393687e-01   8.7287287e-01
   5.2675099e-01   8.7387387e-01
   5.2956933e-01   8.7487487e-01
   5.3241391e-01   8.7587588e-01
   5.3526180e-01   8.7687688e-01
   5.3813473e-01   8.7787788e-01
   5.4101008e-01   8.7887888e-01
   5.4390927e-01   8.7987988e-01
   5.4681000e-01   8.8088088e-01
   5.4973338e-01   8.8188188e-01
   5.5265741e-01   8.8288288e-01
   5.5560292e-01   8.8388388e-01
   5.5856916e-01   8.8488488e-01
   5.6153459e-01   8.8588589e-01
   5.6451959e-01   8.8688689e-01
   5.6750291e-01   8.8788789e-01
   5.7050464e-01   8.8888889e-01
   5.7352403e-01   8.8988989e-01
   5.7656036e-01   8.9089089e-01
   5.7961290e-01   8.9189189e-01
   5.8268093e-01   8.9289289e-01
   5.8574415e-01   8.9389389e-01
   5.8884112e-01   8.9489489e-01
   5.9193216e-01   8.9589590e-01
   5.9505521e-01   8.9689690e-01
   5.9817122e-01   8.9789790e-01
   6.0131749e-01   8.9889890e-01
   6.0447423e-01   8.9989990e-01
   6.0764074e-01   9.0090090e-01
   6.1081633e-01   9.0190190e-01
   6.1401842e-01   9.0290290e-01
   6.1722787e-01   9.0390390e-01
   6.2044402e-01   9.0490490e-01
   6.2368379e-01   9.0590591e-01
   6.2692858e-01   9.0690691e-01
   6.3019500e-01   9.0790791e-01
   6.3348191e-01   9.0890891e-01
   6.3677119e-01   9.0990991e-01
   6.4007899e-01   9.1091091e-01
   6.4340417e-01   9.1191191e-01
   6.4672914e-01   9.1291291e-01
   6.5008585e-01   9.1391391e-01
   6.5344045e-01   9.1491491e-01
   6.5682422e-01   9.1591592e-01
   6.6021978e-01   9.1691692e-01
   6.6362603e-01   9.1791792e-01
   6.6704188e-01   9.1891892e-01
   6.7048153e-01   9.1991992e-01
   6.7392830e-01   9.2092092e-01
   6.7739605e-01   9.2192192e-01
   6.8088323e-01   9.2292292e-01
   6.8437371e-01   9.2392392e-01
   6.8788086e-01   9.2492492e-01
   6.9140317e-01   9.2592593e-01
   6.9495317e-01   9.2692693e-01
   6.9850108e-01   9.2792793e-01
   7.0207335e-01   9.2892893e-01
   7.0565444e-01   9.2992993e-01
   7.0925626e-01   9.3093093e-01
   7.1287683e-01   9.3193193e-01
   7.1650122e-01   9.3293293e-01
   7.2015366e-01   9.3393393e-01
   7.2381905e-01   9.3493493e-01
   7.2749552e-01   9.3593594e-01
   7.3118118e-01   9.3693694e-01
   7.3489840e-01   9.3793794e-01
   7.3862044e-01   9.3893894e-01
   7.4235724e-01   9.3993994e-01
   7.4611804e-01   9.4094094e-01
   7.4988867e-01   9.4194194e-01
   7.5367805e-01   9.4294294e-01
   7.5748344e-01   9.4394394e-01
   7.6130211e-01   9.4494494e-01
   7.6514200e-01   9.4594595e-01
   7.6899993e-01   9.4694695e-01
   7.7286248e-01   9.4794795e-01
   7.7674724e-01   9.4894895e-01
   7.8065061e-01   9.4994995e-01
   7.7990753e-01   9.5095095e-01
   7.8393736e-01   9.5195195e-01
   7.8799402e-01   9.5295295e-01
   7.9206354e-01   9.5395395e-01
   7.9615112e-01   9.5495495e-01
   8.0027019e-01   9.5595596e-01
   8.0439770e-01   9.5695696e-01
   8.0855504e-01   9.5795796e-01
   8.1272789e-01   9.5895896e-01
   8.1692735e-01   9.5995996e-01
   8.2113912e-01   9.6096096e-01
   8.2537315e-01   9.6196196e-01
   8.2963038e-01   9.6296296e-01
   8.3390370e-01   9.6396396e-01
   8.3820771e-01   9.6496496e-01
   8.4251995e-01   9.6596597e-01
   8.4686035e-01   9.6696697e-01
   8.5121960e-01   9.6796797e-01
   8.5560135e-01   9.6896897e-01
   8.6000793e-01   9.6996997e-01
   8.6442841e-01   9.7097097e-01
   8.6886948e-01   9.7197197e-01
   8.7333575e-01   9.7297297e-01
   8.7782448e-01   9.7397397e-01
   8.8233178e-01   9.7497497e-01
   8.8685757e-01   9.7597598e-01
   8.9140467e-01   9.7697698e-01
   8.9597332e-01   9.7797798e-01
   9.0056556e-01   9.7897898e-01
   9.0517617e-01   9.7997998e-01
   9.0980548e-01   9.8098098e-01
   9.1445749e-01   9.8198198e-01
   9.1912760e-01   9.8298298e-01
   9.2382026e-01   9.8398398e-01
   9.2852985e-01   9.8498498e-01
   9.3325928e-01   9.8598599e-01
   9.3801009e-01   9.8698699e-01
   9.4277521e-01   9.8798799e-01
   9.4755899e-01   9.8898899e-01
   9.5347404e-01   9.8998999e-01
   9.5813914e-01   9.9099099e-01
   9.6280592e-01   9.9199199e-01
   9.6747483e-01   9.9299299e-01
   9.7214377e-01   9.9399399e-01
   9.7681406e-01   9.9499499e-01
   9.8148215e-01   9.9599600e-01
   9.8614599e-01   9.9699700e-01
   9.9080009e-01   9.9799800e-01
   9.9543434e-01   9.9899900e-01
   9.9648659e-01   1.0000000e+00


==> data/exit_4.dat <==
   0.0000000e+00   4.6111406e-01
   1.0010010e-03   4.6254572e-01
   2.0020020e-03   4.6399882e-01
   3.0030030e-03   4.6545890e-01
   4.0040040e-03   4.6692275e-01
   5.0050050e-03   4.6838881e-01
   6.0060060e-03   4.6985616e-01
   7.0070070e-03   4.7132416e-01
   8.0080080e-03   4.7279237e-01
   9.0090090e-03   4.7426045e-01
   1.0010010e-02   4.7572811e-01
   1.1011011e-02   4.7719515e-01
   1.2012012e-02   4.7866138e-01
   1.3013013e-02   4.8012665e-01
   1.4014014e-02   4.8159084e-01
   1.5015015e-02   4.8304917e-01
   1.6016016e-02   4.8449560e-01
   1.7017017e-02   4.8594070e-01
   1.8018018e-02   4.8738439e-01
   1.9019019e-02   4.8882662e-01
   2.0020020e-02   4.9026730e-01
   2.1021021e-02   4.9170640e-01
   2.2022022e-02   4.9314385e-01
   2.3023023e-02   4.9457961e-01
   2.4024024e-02   4.9601364e-01
   2.5025025e-02   4.9744590e-01
   2.6026026e-02   4.9887635e-01
   2.7027027e-02   5.0030495e-01
   2.8028028e-02   5.0173168e-01
   2.9029029e-02   5.0315439e-01
   3.0030030e-02   5.0456276e-01
   3.1031031e-02   5.0596924e-01
   3.2032032e-02   5.0737381e-01
   3.3033033e-02   5.0877644e-01
   3.4034034e-02   5.1017710e-01
   3.5035035e-02   5.1157579e-01
   3.6036036e-02   5.1297248e-01
   3.7037037e-02   5.1436715e-01
   3.8038038e-02   5.1575978e-01
   3.9039039e-02   5.1715037e-01
   4.0040040e-02   5.1853889e-01
   4.1041041e-02   5.1992533e-01
   4.2042042e-02   5.2130967e-01
   4.3043043e-02   5.2268714e-01
   4.4044044e-02   5.2405343e-01
   4.5045045e-02   5.2541765e-01
   4.6046046e-02   5.2677980e-01
   4.7047047e-02   5.2813986e-01
   4.8048048e-02   5.2949782e-01
   4.9049049e-02   5.3085368e-01
   5.0050050e-02   5.3220741e-01
   5.1051051e-02   5.3355902e-01
   5.2052052e-02   5.3490849e-01
   5.3053053e-02   5.3625582e-01
   5.4054054e-02   5.3760100e-01
   5.5055055e-02   5.3894402e-01
   5.6056056e-02   5.4028487e-01
   5.7057057e-02   5.4161228e-01
   5.8058058e-02   5.4293559e-01
   5.9059059e-02   5.4425678e-01
   6.0060060e-02   5.4557584e-01
   6.1061061e-02   5.4689277e-01
   6.2062062e-02   5.4820755e-01
   6.3063063e-02   5.4952019e-01
   6.4064064e-02   5.5083067e-01
   6.5065065e-02   5.5213900e-01
   6.6066066e-02   5.5344517e-01
   6.7067067e-02   5.5474917e-01
   6.8068068e-02   5.5605100e-01
   6.9069069e-02   5.5735066e-01
   7.0070070e-02   5.5864003e-01
   7.1071071e-02   5.5992268e-01
   7.2072072e-02   5.6120321e-01
   7.3073073e-02   5.6248160e-01
   7.4074074e-02   5.6375786e-01
   7.5075075e-02   5.6503199e-01
   7.6076076e-02   5.6630397e-01
   7.7077077e-02   5.6757381e-01
   7.8078078e-02   5.6884151e-01
   7.9079079e-02   5.7010705e-01
   8.0080080e-02   5.7137045e-01
   8.1081081e-02   5.7263169e-01
   8.2082082e-02   5.7389077e-01
   8.3083083e-02   5.7513933e-01
   8.4084084e-02   5.7638196e-01
   8.5085085e-02   5.7762249e-01
   8.6086086e-02   5.7886092e-01
   8.7087087e-02   5.8009723e-01
   8.8088088e-02   5.8133143e-01
   8.9089089e-02   5.8256352e-01
   9.0090090e-02   5.8379349e-01
   9.1091091e-02   5.8502134e-01
   9.2092092e-02   5.8624707e-01
   9.3093093e-02   5.8747068e-01
   9.4094094e-02   5.8869217e-01
   9.5095095e-02   5.8991153e-01
   9.6096096e-02   5.9111729e-01
   9.7097097e-02   5.9232078e-01
   9.8098098e-02   5.9352219e-01
   9.9099099e-02   5.9472153e-01
   1.0010010e-01   5.9591880e-01
   1.0110110e-01   5.9711399e-01
   1.0210210e-01   5.9830710e-01
   1.0310310e-01   5.9949814e-01
   1.0410410e-01   6.0068709e-01
   1.0510511e-01   6.0187397e-01
   1.0610611e-01   6.0305876e-01
   1.0710711e-01   6.0424147e-01
   1.0810811e-01   6.0541633e-01
   1.0910911e-01   6.0658368e-01
   1.1011011e-01   6.0774901e-01
   1.1111111e-01   6.0891230e-01
   1.1211211e-01   6.1007357e-01
   1.1311311e-01   6.1123280e-01
   1.1411411e-01   6.1238999e-01
   1.1511512e-01   6.1354516e-01
   1.1611612e-01   6.1469829e-01
   1.1711712e-01   6.1584938e-01
   1.1811812e-01   6.1699844e-01
   1.1911912e-01   6.1814546e-01
   1.2012012e-01   6.1928753e-01
   1.2112112e-01   6.2041972e-01
   1.2212212e-01   6.2154992e-01
   1.2312312e-01   6.2267814e-01
   1.2412412e-01   6.2380438e-01
   1.2512513e-01   6.2492863e-01
   1.2612613e-01   6.2605090e-01
   1.2712713e-01   6.2717117e-01
   1.2812813e-01   6.2828947e-01
   1.2912913e-01   6.2940577e-01
   1.3013013e-01   6.3052009e-01
   1.3113113e-01   6.3163242e-01
   1.3213213e-01   6.3274023e-01
   1.3313313e-01   6.3383825e-01
   1.3413413e-01   6.3493434e-01
   1.3513514e-01   6.3602849e-01
   1.3613614e-01   6.3712070e-01
   1.3713714e-01   6.3821097e-01
   1.3813814e-01   6.3929931e-01
   1.3913914e-01   6.4038571e-01
   1.4014014e-01   6.4147018e-01
   1.4114114e-01   6.4255270e-01
   1.4214214e-01   6.4363329e-01
   1.4314314e-01   6.4471194e-01
   1.4414414e-01   6.4578441e-01
   1.4514515e-01   6.4684927e-01
   1.4614615e-01   6.4791225e-01
   1.4714715e-01   6.4897334e-01
   1.4814815e-01   6.5003254e-01
   1.4914915e-01   6.5108985e-01
   1.5015015e-01   6.5214528e-01
   1.5115115e-01   6.5319881e-01
   1.5215215e-01   6.5425046e-01
   1.5315315e-01   6.5530023e-01
   1.5415415e-01   6.5634810e-01
   1.5515516e-01   6.5739409e-01
   1.5615616e-01   6.5843044e-01
   1.5715716e-01   6.5946316e-01
   1.5815816e-01   6.6049404e-01
   1.5915916e-01   6.6152308e-01
   1.6016016e-01   6.6255028e-01
   1.6116116e-01   6.6357565e-01
   1.6216216e-01   6.6459917e-01
   1.6316316e-01   6.6562086e-01
   1.6416416e-01   6.6664071e-01
   1.6516517e-01   6.6765872e-01
   1.6616617e-01   6.6867490e-01
   1.6716717e-01   6.6968563e-01
   1.6816817e-01   6.7068900e-01
   1.6916917e-01   6.7169057e-01
   1.7017017e-01   6.7269036e-01
   1.7117117e-01   6.7368836e-01
   1.7217217e-01   6.7468457e-01
   1.7317317e-01   6.7567899e-01
   1.7417417e-01   6.7667162e-01
   1.7517518e-01   6.7766246e-01
   1.7617618e-01   6.7865152e-01
   1.7717718e-01   6.7963878e-01
   1.7817818e-01   6.8062279e-01
   1.7917918e-01   6.8159771e-01
   1.8018018e-01   6.8257089e-01
   1.8118118e-01   6.8354232e-01
   1.8218218e-01   6.8451202e-01
   1.8318318e-01   6.8547997e-01
   1.8418418e-01   6.8644617e-01
   1.8518519e-01   6.8741064e-01
   1.8618619e-01   6.8837336e-01
   1.8718719e-01   6.8933435e-01
   1.8818819e-01   6.9029359e-01
   1.8918919e-01   6.9125005e-01
   1.9019019e-01   6.9219741e-01
   1.9119119e-01   6.9314306e-01
   1.9219219e-01   6.9408703e-01
   1.9319319e-01   6.9502929e-01
   1.9419419e-01   6.9596986e-01
   1.9519520e-01   6.9690874e-01
   1.9619620e-01   6.9784592e-01
   1.9719720e-01   6.9878140e-01
   1.9819820e-01   6.9971519e-01
   1.9919920e-01   7.0064729e-01
   2.0020020e-01   7.0157558e-01
   2.0120120e-01   7.0249624e-01
   2.0220220e-01   7.0341524e-01
   2.0320320e-01   7.0433260e-01
   2.0420420e-01   7.0524830e-01
   2.0520521e-01   7.0616236e-01
   2.0620621e-01   7.0707476e-01
   2.0720721e-01   7.0798551e-01
   2.0820821e-01   7.0889462e-01
   2.0920921e-01   7.0980207e-01
   2.1021021e-01   7.1070788e-01
   2.1121121e-01   7.1160759e-01
   2.1221221e-01   7.1250240e-01
   2.1321321e-01   7.1339560e-01
   2.1421421e-01   7.1428719e-01
   2.1521522e-01   7.1517718e-01
   2.1621622e-01   7.1606556e-01
   2.1721722e-01   7.1695233e-01
   2.1821822e-01   7.1783750e-01
   2.1921922e-01   7.1872106e-01
   2.2022022e-01   7.1960301e-01
   2.2122122e-01   7.2048291e-01
   2.2222222e-01   7.2135427e-01
   2.2322322e-01   7.2222406e-01
   2.2422422e-01   7.2309228e-01
   2.2522523e-01   7.2395894e-01
   2.2622623e-01   7.2482403e-01
   2.2722723e-01   7.2568755e-01
   2.2822823e-01   7.2654952e-01
   2.2922923e-01   7.2740991e-01
   2.3023023e-01   7.2826875e-01
   2.3123123e-01   7.2912602e-01
   2.3223223e-01   7.2997662e-01
   2.3323323e-01   7.3082363e-01
   2.3423423e-01   7.3166912e-01
   2.3523524e-01   7.3251308e-01
   2.3623624e-01   7.3335552e-01
   2.3723724e-01   7.3419643e-01
   2.3823824e-01   7.3503583e-01
   2.3923924e-01   7.3587369e-01
   2.4024024e-01   7.3671004e-01
   2.4124124e-01   7.3754486e-01
   2.4224224e-01   7.3837462e-01
   2.4324324e-01   7.3919974e-01
   2.4424424e-01   7.4002337e-01
   2.4524525e-01   7.4084552e-01
   2.4624625e-01   7.4166618e-01
   2.4724725e-01   7.4248535e-01
   2.4824825e-01   7.4330304e-01
   2.4924925e-01   7.4411924e-01
   2.5025025e-01   7.4493396e-01
   2.5125125e-01   7.4574719e-01
   2.5225225e-01   7.4655567e-01
   2.5325325e-01   7.4735948e-01
   2.5425425e-01   7.4816184e-01
   2.5525526e-01   7.4896275e-01
   2.5625626e-01   7.4976221e-01
   2.5725726e-01   7.5056022e-01
   2.5825826e-01   7.5135678e-01
   2.5925926e-01   7.5215190e-01
   2.6026026e-01   7.5294556e-01
   2.6126126e-01   7.5373778e-01
   2.6226226e-01   7.5452462e-01
   2.6326326e-01   7.5530778e-01
   2.6426426e-01   7.5608952e-01
   2.6526527e-01   7.5686985e-01
   2.6626627e-01   7.5764877e-01
   2.6726727e-01   7.5842628e-01
   2.6826827e-01   7.5920237e-01
   2.6926927e-01   7.5997705e-01
   2.7027027e-01   7.6075032e-01
   2.7127127e-01   7.6152217e-01
   2.7227227e-01   7.6228717e-01
   2.7327327e-01   7.6305032e-01
   2.7427427e-01   7.6381210e-01
   2.7527528e-01   7.6457249e-01
   2.7627628e-01   7.6533150e-01
   2.7727728e-01   7.6608913e-01
   2.7827828e-01   7.6684538e-01
   2.7927928e-01   7.6760026e-01
   2.8028028e-01   7.6835375e-01
   2.8128128e-01   7.6910387e-01
   2.8228228e-01   7.6984897e-01
   2.8328328e-01   7.7059273e-01
   2.8428428e-01   7.7133514e-01
   2.8528529e-01   7.7207621e-01
   2.8628629e-01   7.7281592e-01
   2.8728729e-01   7.7355429e-01
   2.8828829e-01   7.7429132e-01
   2.8928929e-01   7.7502699e-01
   2.9029029e-01   7.7576133e-01
   2.9129129e-01   7.7648928e-01
   2.9229229e-01   7.7721556e-01
   2.9329329e-01   7.7794052e-01
   2.9429429e-01   7.7866416e-01
   2.9529530e-01   7.7938649e-01
   2.9629630e-01   7.8010751e-01
   2.9729730e-01   7.8082721e-01
   2.9829830e-01   7.8154559e-01
   2.9929930e-01   7.8226266e-01
   3.0030030e-01   7.8297503e-01
   3.0130130e-01   7.8368435e-01
   3.0230230e-01   7.8439237e-01
   3.0330330e-01   7.8509911e-01
   3.0430430e-01   7.8580456e-01
   3.0530531e-01   7.8650873e-01
   3.0630631e-01   7.8721161e-01
   3.0730731e-01   7.8791321e-01
   3.0830831e-01   7.8861352e-01
   3.0930931e-01   7.8930999e-01
   3.1031031e-01   7.9000283e-01
   3.1131131e-01   7.9069442e-01
   3.1231231e-01   7.9138474e-01
   3.1331331e-01   7.9207381e-01
   3.1431431e-01   7.9276162e-01
   3.1531532e-01   7.9344818e-01
   3.1631632e-01   7.9413348e-01
   3.1731732e-01   7.9481752e-01
   3.1831832e-01   7.9549786e-01
   3.1931932e-01   7.9617471e-01
   3.2032032e-01   7.9685033e-01
   3.2132132e-01   7.9752473e-01
   3.2232232e-01   7.9819789e-01
   3.2332332e-01   7.9886982e-01
   3.2432432e-01   7.9954052e-01
   3.2532533e-01   8.0020999e-01
   3.2632633e-01   8.0087823e-01
   3.2732733e-01   8.0154230e-01
   3.2832833e-01   8.0220363e-01
   3.2932933e-01   8.0286375e-01
   3.3033033e-01   8.0352266e-01
   3.3133133e-01   8.0418037e-01
   3.3233233e-01   8.0483688e-01
   3.3333333e-01   8.0549218e-01
   3.3433433e-01   8.0614627e-01
   3.3533534e-01   8.0679917e-01
   3.3633634e-01   8.0744692e-01
   3.3733734e-01   8.0809316e-01
   3.3833834e-01   8.0873822e-01
   3.3933934e-01   8.0938210e-01
   3.4034034e-01   8.1002480e-01
   3.4134134e-01   8.1066632e-01
   3.4234234e-01   8.1130666e-01
   3.4334334e-01   8.1194582e-01
   3.4434434e-01   8.1258250e-01
   3.4534535e-01   8.1321524e-01
   3.4634635e-01   8.1384682e-01
   3.4734735e-01   8.1447725e-01
   3.4834835e-01   8.1510652e-01
   3.4934935e-01   8.1573463e-01
   3.5035035e-01   8.1636159e-01
   3.5135135e-01   8.1698739e-01
   3.5235235e-01   8.1761204e-01
   3.5335335e-01   8.1823225e-01
   3.5435435e-01   8.1885072e-01
   3.5535536e-01   8.1946806e-01
   3.5635636e-01   8.2008426e-01
   3.5735736e-01   8.2069933e-01
   3.5835836e-01   8.2131327e-01
   3.5935936e-01   8.2192607e-01
   3.6036036e-01   8.2253774e-01
   3.6136136e-01   8.2314645e-01
   3.6236236e-01   8.2375215e-01
   3.6336336e-01   8.2435675e-01
   3.6436436e-01   8.2496023e-01
   3.6536537e-01   8.2556261e-01
   3.6636637e-01   8.2616387e-01
   3.6736737e-01   8.2676401e-01
   3.6836837e-01   8.2736305e-01
   3.6936937e-01   8.2796004e-01
   3.7037037e-01   8.2855332e-01
   3.7137137e-01   8.2914552e-01
   3.7237237e-01   8.2973662e-01
   3.7337337e-01   8.3032663e-01
   3.7437437e-01   8.3091555e-01
   3.7537538e-01   8.3150337e-01
   3.7637638e-01   8.3209011e-01
   3.7737738e-01   8.3267523e-01
   3.7837838e-01   8.3325641e-01
   3.7937938e-01   8.3383653e-01
   3.8038038e-01   8.3441557e-01
   3.8138138e-01   8.3499354e-01
   3.8238238e-01   8.3557043e-01
   3.8338338e-01   8.3614626e-01
   3.8438438e-01   8.3672101e-01
   3.8538539e-01   8.3729417e-01
   3.8638639e-01   8.3786357e-01
   3.8738739e-01   8.3843191e-01
   3.8838839e-01   8.3899921e-01
   3.8938939e-01   8.3956545e-01
   3.9039039e-01   8.4013063e-01
   3.9139139e-01   8.4069476e-01
   3.9239239e-01   8.4125784e-01
   3.9339339e-01   8.4181898e-01
   3.9439439e-01   8.4237690e-01
   3.9539540e-01   8.4293377e-01
   3.9639640e-01   8.4348962e-01
   3.9739740e-01   8.4404442e-01
   3.9839840e-01   8.4459819e-01
   3.9939940e-01   8.4515093e-01
   4.0040040e-01   8.4570263e-01
   4.0140140e-01   8.4625173e-01
   4.0240240e-01   8.4679841e-01
   4.0340340e-01   8.4734407e-01
   4.0440440e-01   8.4788871e-01
   4.0540541e-01   8.4843233e-01
   4.0640641e-01   8.4897494e-01
   4.0740741e-01   8.4951652e-01
   4.0840841e-01   8.5005709e-01
   4.0940941e-01   8.5059423e-01
   4.1041041e-01   8.5113004e-01
   4.1141141e-01   8.5166483e-01
   4.1241241e-01   8.5219863e-01
   4.1341341e-01   8.5273142e-01
   4.1441441e-01   8.5326321e-01
   4.1541542e-01   8.5379399e-01
   4.1641642e-01   8.5432288e-01
   4.1741742e-01   8.5484901e-01
   4.1841842e-01   8.5537416e-01
   4.1941942e-01   8.5589831e-01
   4.2042042e-01   8.5642148e-01
   4.2142142e-01   8.5694366e-01
   4.2242242e-01   8.5746485e-01
   4.2342342e-01   8.5798506e-01
   4.2442442e-01   8.5850199e-01
   4.2542543e-01   8.5901770e-01
   4.2642643e-01   8.5953244e-01
   4.2742743e-01   8.6004621e-01
   4.2842843e-01   8.6055900e-01
   4.2942943e-01   8.6107082e-01
   4.3043043e-01   8.6158167e-01
   4.3143143e-01   8.6209015e-01
   4.3243243e-01   8.6259665e-01
   4.3343343e-01   8.6310219e-01
   4.3443443e-01   8.6360677e-01
   4.3543544e-01   8.6411039e-01
   4.3643644e-01   8.6461305e-01
   4.3743744e-01   8.6511475e-01
   4.3843844e-01   8.6561468e-01
   4.3943944e-01   8.6611217e-01
   4.4044044e-01   8.6660871e-01
   4.4144144e-01   8.6710431e-01
   4.4244244e-01   8.6759896e-01
   4.4344344e-01   8.6809267e-01
   4.4444444e-01   8.6858543e-01
   4.4544545e-01   8.6907673e-01
   4.4644645e-01   8.6956541e-01
   4.4744745e-01   8.7005315e-01
   4.4844845e-01   8.7053997e-01
   4.4944945e-01   8.7102585e-01
   4.5045045e-01   8.7151080e-01
   4.5145145e-01   8.7199481e-01
   4.5245245e-01   8.7247744e-01
   4.5345345e-01   8.7295750e-01
   4.5445445e-01   8.7343664e-01
   4.5545546e-01   8.7391486e-01
   4.5645646e-01   8.7439216e-01
   4.5745746e-01   8.7486853e-01
   4.5845846e-01   8.7534399e-01
   4.5945946e-01   8.7581794e-01
   4.6046046e-01   8.7628956e-01
   4.6146146e-01   8.7676027e-01
   4.6246246e-01   8.7723008e-01
   4.6346346e-01   8.7769898e-01
   4.6446446e-01   8.7816696e-01
   4.6546547e-01   8.7863404e-01
   4.6646647e-01   8.7909931e-01
   4.6746747e-01   8.7956268e-01
   4.6846847e-01   8.8002514e-01
   4.6946947e-01   8.8048671e-01
   4.7047047e-01   8.8094737e-01
   4.7147147e-01   8.8140714e-01
   4.7247247e-01   8.8186602e-01
   4.7347347e-01   8.8232264e-01
   4.7447447e-01   8.8277791e-01
   4.7547548e-01   8.8323229e-01
   4.7647648e-01   8.8368578e-01
   4.7747748e-01   8.8413839e-01
   4.7847848e-01   8.8459011e-01
   4.7947948e-01   8.8504075e-01
   4.8048048e-01   8.8548897e-01
   4.8148148e-01   8.8593630e-01
   4.8248248e-01   8.8638276e-01
   4.8348348e-01   8.8682834e-01
   4.8448448e-01   8.8727305e-01
   4.8548549e-01   8.8771687e-01
   4.8648649e-01   8.8815889e-01
   4.8748749e-01   8.8859931e-01
   4.8848849e-01   8.8903887e-01
   4.8948949e-01   8.8947756e-01
   4.9049049e-01   8.8991538e-01
   4.9149149e-01   8.9035234e-01
   4.9249249e-01   8.9078824e-01
   4.9349349e-01   8.9122189e-01
   4.9449449e-01   8.9165467e-01
   4.9549550e-01   8.9208660e-01
   4.9649650e-01   8.9251767e-01
   4.9749750e-01   8.9294788e-01
   4.9849850e-01   8.9337723e-01
   4.9949950e-01   8.9380459e-01
   5.0050050e-01   8.9423073e-01
   5.0150150e-01   8.9465602e-01
   5.0250250e-01   8.9508045e-01
   5.0350350e-01   8.9550404e-01
   5.0450450e-01   8.9592678e-01
   5.0550551e-01   8.9634798e-01
   5.0650651e-01   8.9676758e-01
   5.0750751e-01   8.9718635e-01
   5.0850851e-01   8.9760427e-01
   5.0950951e-01   8.9802136e-01
   5.1051051e-01   8.9843760e-01
   5.1151151e-01   8.9885259e-01
   5.1251251e-01   8.9926579e-01
   5.1351351e-01   8.9967814e-01
   5.1451451e-01   9.0008967e-01
   5.1551552e-01   9.0050036e-01
   5.1651652e-01   9.0091022e-01
   5.1751752e-01   9.0131899e-01
   5.1851852e-01   9.0172587e-01
   5.1951952e-01   9.0213193e-01
   5.2052052e-01   9.0253717e-01
   5.2152152e-01   9.0294157e-01
   5.2252252e-01   9.0334515e-01
   5.2352352e-01   9.0374769e-01
   5.2452452e-01   9.0414837e-01
   5.2552553e-01   9.0454824e-01
   5.2652653e-01   9.0494728e-01
   5.2752753e-01   9.0534551e-01
   5.2852853e-01   9.0574292e-01
   5.2952953e-01   9.0613922e-01
   5.3053053e-01   9.0653380e-01
   5.3153153e-01   9.0692757e-01
   5.3253253e-01   9.0732053e-01
   5.3353353e-01   9.0771268e-01
   5.3453453e-01   9.0810401e-01
   5.3553554e-01   9.0849410e-01
   5.3653654e-01   9.0888267e-01
   5.3753754e-01   9.0927044e-01
   5.3853854e-01   9.0965741e-01
   5.3953954e-01   9.1004357e-01
   5.4054054e-01   9.1042892e-01
   5.4154154e-01   9.1081281e-01
   5.4254254e-01   9.1119547e-01
   5.4354354e-01   9.1157734e-01
   5.4454454e-01   9.1195840e-01
   5.4554555e-01   9.1233867e-01
   5.4654655e-01   9.1271813e-01
   5.4754755e-01   9.1309585e-01
   5.4854855e-01   9.1347269e-01
   5.4954955e-01   9.1384874e-01
   5.5055055e-01   9.1422399e-01
   5.5155155e-01   9.1459845e-01
   5.5255255e-01   9.1497182e-01
   5.5355355e-01   9.1534370e-01
   5.5455455e-01   9.1571480e-01
   5.5555556e-01   9.1608511e-01
   5.5655656e-01   9.1645463e-01
   5.5755756e-01   9.1682336e-01
   5.5855856e-01   9.1719060e-01
   5.5955956e-01   9.1755682e-01
   5.6056056e-01   9.1792226e-01
   5.6156156e-01   9.1828691e-01
   5.6256256e-01   9.1865078e-01
   5.6356356e-01   9.1901361e-01
   5.6456456e-01   9.1937502e-01
   5.6556557e-01   9.1973565e-01
   5.6656657e-01   9.2009551e-01
   5.6756757e-01   9.2045458e-01
   5.6856857e-01   9.2081288e-01
   5.6956957e-01   9.2116964e-01
   5.7057057e-01   9.2152552e-01
   5.7157157e-01   9.2188064e-01
   5.7257257e-01   9.2223498e-01
   5.7357357e-01   9.2258855e-01
   5.7457457e-01   9.2294088e-01
   5.7557558e-01   9.2329209e-01
   5.7657658e-01   9.2364253e-01
   5.7757758e-01   9.2399220e-01
   5.7857858e-01   9.2434110e-01
   5.7957958e-01   9.2468898e-01
   5.8058058e-01   9.2503556e-01
   5.8158158e-01   9.2538137e-01
   5.8258258e-01   9.2572642e-01
   5.8358358e-01   9.2607070e-01
   5.8458458e-01   9.2641412e-01
   5.8558559e-01   9.2675614e-01
   5.8658659e-01   9.2709740e-01
   5.8758759e-01   9.2743790e-01
   5.8858859e-01   9.2777764e-01
   5.8958959e-01   9.2811660e-01
   5.9059059e-01   9.2845411e-01
   5.9159159e-01   9.2879086e-01
   5.9259259e-01   9.2912686e-01
   5.9359359e-01   9.2946210e-01
   5.9459459e-01   9.2979658e-01
   5.9559560e-01   9.3012964e-01
   5.9659660e-01   9.3046193e-01
   5.9759760e-01   9.3079348e-01
   5.9859860e-01   9.3112427e-01
   5.9959960e-01   9.3145430e-01
   6.0060060e-01   9.3178293e-01
   6.0160160e-01   9.3211082e-01
   6.0260260e-01   9.3243796e-01
   6.0360360e-01   9.3276435e-01
   6.0460460e-01   9.3308992e-01
   6.0560561e-01   9.3341419e-01
   6.0660661e-01   9.3373772e-01
   6.0760761e-01   9.3406050e-01
   6.0860861e-01   9.3438253e-01
   6.0960961e-01   9.3470367e-01
   6.1061061e-01   9.3502362e-01
   6.1161161e-01   9.3534283e-01
   6.1261261e-01   9.3566129e-01
   6.1361361e-01   9.3597902e-01
   6.1461461e-01   9.3629573e-01
   6.1561562e-01   9.3661140e-01
   6.1661662e-01   9.3692634e-01
   6.1761762e-01   9.3724053e-01
   6.1861862e-01   9.3755399e-01
   6.1961962e-01   9.3786629e-01
   6.2062062e-01   9.3817773e-01
   6.2162162e-01   9.3848843e-01
   6.2262262e-01   9.3879840e-01
   6.2362362e-01   9.3910757e-01
   6.2462462e-01   9.3941554e-01
   6.2562563e-01   9.3972279e-01
   6.2662663e-01   9.4002929e-01
   6.2762763e-01   9.4033507e-01
   6.2862863e-01   9.4063985e-01
   6.2962963e-01   9.4094366e-01
   6.3063063e-01   9.4124675e-01
   6.3163163e-01   9.4154910e-01
   6.3263263e-01   9.4185072e-01
   6.3363363e-01   9.4215114e-01
   6.3463463e-01   9.4245082e-01
   6.3563564e-01   9.4274978e-01
   6.3663664e-01   9.4304801e-01
   6.3763764e-01   9.4334528e-01
   6.3863864e-01   9.4364160e-01
   6.3963964e-01   9.4393719e-01
   6.4064064e-01   9.4423206e-01
   6.4164164e-01   9.4452615e-01
   6.4264264e-01   9.4481914e-01
   6.4364364e-01   9.4511140e-01
   6.4464464e-01   9.4540293e-01
   6.4564565e-01   9.4569374e-01
   6.4664665e-01   9.4598351e-01
   6.4764765e-01   9.4627246e-01
   6.4864865e-01   9.4656069e-01
   6.4964965e-01   9.4684819e-01
   6.5065065e-01   9.4713479e-01
   6.5165165e-01   9.4742046e-01
   6.5265265e-01   9.4770540e-01
   6.5365365e-01   9.4798963e-01
   6.5465465e-01   9.4827305e-01
   6.5565566e-01   9.4855545e-01
   6.5665666e-01   9.4883714e-01
   6.5765766e-01   9.4911811e-01
   6.5865866e-01   9.4939834e-01
   6.5965966e-01   9.4967751e-01
   6.6066066e-01   9.4995597e-01
   6.6166166e-01   9.5023370e-01
   6.6266266e-01   9.5051072e-01
   6.6366366e-01   9.5078670e-01
   6.6466466e-01   9.5106194e-01
   6.6566567e-01   9.5133647e-01
   6.6666667e-01   9.5161027e-01
   6.6766767e-01   9.5188309e-01
   6.6866867e-01   9.5215514e-01
   6.6966967e-01   9.5242647e-01
   6.7067067e-01   9.5269709e-01
   6.7167167e-01   9.5296674e-01
   6.7267267e-01   9.5323561e-01
   6.7367367e-01   9.5350377e-01
   6.7467467e-01   9.5377122e-01
   6.7567568e-01   9.5403770e-01
   6.7667668e-01   9.5430342e-01
   6.7767768e-01   9.5456843e-01
   6.7867868e-01   9.5483273e-01
   6.7967968e-01   9.5509605e-01
   6.8068068e-01   9.5535863e-01
   6.8168168e-01   9.5562051e-01
   6.8268268e-01   9.5588166e-01
   6.8368368e-01   9.5614184e-01
   6.8468468e-01   9.5640130e-01
   6.8568569e-01   9.5666006e-01
   6.8668669e-01   9.5691804e-01
   6.8768769e-01   9.5717512e-01
   6.8868869e-01   9.5743148e-01
   6.8968969e-01   9.5768713e-01
   6.9069069e-01   9.5794197e-01
   6.9169169e-01   9.5819595e-01
   6.9269269e-01   9.5844923e-01
   6.9369369e-01   9.5870179e-01
   6.9469469e-01   9.5895348e-01
   6.9569570e-01   9.5920439e-01
   6.9669670e-01   9.5945459e-01
   6.9769770e-01   9.5970407e-01
   6.9869870e-01   9.5995263e-01
   6.9969970e-01   9.6020048e-01
   7.0070070e-01   9.6044762e-01
   7.0170170e-01   9.6069396e-01
   7.0270270e-01   9.6093947e-01
   7.0370370e-01   9.6118427e-01
   7.0470470e-01   9.6142836e-01
   7.0570571e-01   9.6167157e-01
   7.0670671e-01   9.6191405e-01
   7.0770771e-01   9.6215581e-01
   7.0870871e-01   9.6239681e-01
   7.0970971e-01   9.6263696e-01
   7.1071071e-01   9.6287641e-01
   7.1171171e-01   9.6311515e-01
   7.1271271e-01   9.6335302e-01
   7.1371371e-01   9.6359016e-01
   7.1471471e-01   9.6382659e-01
   7.1571572e-01   9.6406225e-01
   7.1671672e-01   9.6429709e-01
   7.1771772e-01   9.6453122e-01
   7.1871872e-01   9.6476465e-01
   7.1971972e-01   9.6499720e-01
   7.2072072e-01   9.6522904e-01
   7.2172172e-01   9.6546017e-01
   7.2272272e-01   9.6569050e-01
   7.2372372e-01   9.6592006e-01
   7.2472472e-01   9.6614891e-01
   7.2572573e-01   9.6637701e-01
   7.2672673e-01   9.6660429e-01
   7.2772773e-01   9.6683087e-01
   7.2872873e-01   9.6705674e-01
   7.2972973e-01   9.6728175e-01
   7.3073073e-01   9.6750606e-01
   7.3173173e-01   9.6772967e-01
   7.3273273e-01   9.6795245e-01
   7.3373373e-01   9.6817450e-01
   7.3473473e-01   9.6839585e-01
   7.3573574e-01   9.6861640e-01
   7.3673674e-01   9.6883619e-01
   7.3773774e-01   9.6905528e-01
   7.3873874e-01   9.6927360e-01
   7.3973974e-01   9.6949115e-01
   7.4074074e-01   9.6970799e-01
   7.4174174e-01   9.6992408e-01
   7.4274274e-01   9.7013938e-01
   7.4374374e-01   9.7035397e-01
   7.4474474e-01   9.7056783e-01
   7.4574575e-01   9.7078089e-01
   7.4674675e-01   9.7099325e-01
   7.4774775e-01   9.7120487e-01
   7.4874875e-01   9.7141570e-01
   7.4974975e-01   9.7162582e-01
   7.5075075e-01   9.7183521e-01
   7.5175175e-01   9.7204381e-01
   7.5275275e-01   9.7225170e-01
   7.5375375e-01   9.7245886e-01
   7.5475475e-01   9.7266523e-01
   7.5575576e-01   9.7287090e-01
   7.5675676e-01   9.7307582e-01
   7.5775776e-01   9.7327997e-01
   7.5875876e-01   9.7348341e-01
   7.5975976e-01   9.7368610e-01
   7.6076076e-01   9.7388803e-01
   7.6176176e-01   9.7408926e-01
   7.6276276e-01   9.7428971e-01
   7.6376376e-01   9.7448943e-01
   7.6476476e-01   9.7468843e-01
   7.6576577e-01   9.7488666e-01
   7.6676677e-01   9.7508416e-01
   7.6776777e-01   9.7528095e-01
   7.6876877e-01   9.7547694e-01
   7.6976977e-01   9.7567224e-01
   7.7077077e-01   9.7586679e-01
   7.7177177e-01   9.7606058e-01
   7.7277277e-01   9.7625366e-01
   7.7377377e-01   9.7644598e-01
   7.7477477e-01   9.7663756e-01
   7.7577578e-01   9.7682844e-01
   7.7677678e-01   9.7701853e-01
   7.7777778e-01   9.7720790e-01
   7.7877878e-01   9.7739654e-01
   7.7977978e-01   9.7758443e-01
   7.8078078e-01   9.7777160e-01
   7.8178178e-01   9.7795801e-01
   7.8278278e-01   9.7814369e-01
   7.8378378e-01   9.7832864e-01
   7.8478478e-01   9.7851283e-01
   7.8578579e-01   9.7869631e-01
   7.8678679e-01   9.7887903e-01
   7.8778779e-01   9.7906102e-01
   7.8878879e-01   9.7924228e-01
   7.8978979e-01   9.7942278e-01
   7.9079079e-01   9.7960257e-01
   7.9179179e-01   9.7978160e-01
   7.9279279e-01   9.7995990e-01
   7.9379379e-01   9.8013747e-01
   7.9479479e-01   9.8031428e-01
   7.9579580e-01   9.8049037e-01
   7.9679680e-01   9.8066571e-01
   7.9779780e-01   9.8084032e-01
   7.9879880e-01   9.8101419e-01
   7.9979980e-01   9.8118731e-01
   8.0080080e-01   9.8135972e-01
   8.0180180e-01   9.8153136e-01
   8.0280280e-01   9.8170228e-01
   8.0380380e-01   9.8187245e-01
   8.0480480e-01   9.8204188e-01
   8.0580581e-01   9.8221058e-01
   8.0680681e-01   9.8237853e-01
   8.0780781e-01   9.8254575e-01
   8.0880881e-01   9.8271222e-01
   8.0980981e-01   9.8287796e-01
   8.1081081e-01   9.8304295e-01
   8.1181181e-01   9.8320721e-01
   8.1281281e-01   9.8337072e-01
   8.1381381e-01   9.8353349e-01
   8.1481481e-01   9.8369553e-01
   8.1581582e-01   9.8385681e-01
   8.1681682e-01   9.8401737e-01
   8.1781782e-01   9.8417717e-01
   8.1881882e-01   9.8433624e-01
   8.1981982e-01   9.8449455e-01
   8.2082082e-01   9.8465214e-01
   8.2182182e-01   9.8480897e-01
   8.2282282e-01   9.8496507e-01
   8.2382382e-01   9.8512041e-01
   8.2482482e-01   9.8527502e-01
   8.2582583e-01   9.8542888e-01
   8.2682683e-01   9.8558200e-01
   8.2782783e-01   9.8573436e-01
   8.2882883e-01   9.8588600e-01
   8.2982983e-01   9.8603687e-01
   8.3083083e-01   9.8618701e-01
   8.3183183e-01   9.8633639e-01
   8.3283283e-01   9.8648504e-01
   8.3383383e-01   9.8663292e-01
   8.3483483e-01   9.8678008e-01
   8.3583584e-01   9.8692647e-01
   8.3683684e-01   9.8707212e-01
   8.3783784e-01   9.8721702e-01
   8.3883884e-01   9.8736117e-01
   8.3983984e-01   9.8750457e-01
   8.4084084e-01   9.8764722e-01
   8.4184184e-01   9.8778912e-01
   8.4284284e-01   9.8793027e-01
   8.4384384e-01   9.8807066e-01
   8.4484484e-01   9.8821031e-01
   8.4584585e-01   9.8834920e-01
   8.4684685e-01   9.8848733e-01
   8.4784785e-01   9.8862472e-01
   8.4884885e-01   9.8876135e-01
   8.4984985e-01   9.8889722e-01
   8.5085085e-01   9.8903234e-01
   8.5185185e-01   9.8916670e-01
   8.5285285e-01   9.8930031e-01
   8.5385385e-01   9.8943315e-01
   8.5485485e-01   9.8956524e-01
   8.5585586e-01   9.8969657e-01
   8.5685686e-01   9.8982714e-01
   8.5785786e-01   9.8995695e-01
   8.5885886e-01   9.9008600e-01
   8.5985986e-01   9.9021429e-01
   8.6086086e-01   9.9034182e-01
   8.6186186e-01   9.9046858e-01
   8.6286286e-01   9.9059458e-01
   8.6386386e-01   9.9071981e-01
   8.6486486e-01   9.9084429e-01
   8.6586587e-01   9.9096799e-01
   8.6686687e-01   9.9109093e-01
   8.6786787e-01   9.9121310e-01
   8.6886887e-01   9.9133450e-01
   8.6986987e-01   9.9145513e-01
   8.7087087e-01   9.9157500e-01
   8.7187187e-01   9.9169409e-01
   8.7287287e-01   9.9181241e-01
   8.7387387e-01   9.9192996e-01
   8.7487487e-01   9.9204674e-01
   8.7587588e-01   9.9216274e-01
   8.7687688e-01   9.9227797e-01
   8.7787788e-01   9.9239242e-01
   8.7887888e-01   9.9250609e-01
   8.7987988e-01   9.9261899e-01
   8.8088088e-01   9.9273111e-01
   8.8188188e-01   9.9284245e-01
   8.8288288e-01   9.9295300e-01
   8.8388388e-01   9.9306278e-01
   8.8488488e-01   9.9317177e-01
   8.8588589e-01   9.9327998e-01
   8.8688689e-01   9.9338741e-01
   8.8788789e-01   9.9349404e-01
   8.8888889e-01   9.9359990e-01
   8.8988989e-01   9.9370496e-01
   8.9089089e-01   9.9380923e-01
   8.9189189e-01   9.9391272e-01
   8.9289289e-01   9.9401541e-01
   8.9389389e-01   9.9411731e-01
   8.9489489e-01   9.9421842e-01
   8.9589590e-01   9.9431873e-01
   8.9689690e-01   9.9441824e-01
   8.9789790e-01   9.9451696e-01
   8.9889890e-01   9.9461488e-01
   8.9989990e-01   9.9471200e-01
   9.0090090e-01   9.9480832e-01
   9.0190190e-01   9.9490383e-01
   9.0290290e-01   9.9499854e-01
   9.0390390e-01   9.9509245e-01
   9.0490490e-01   9.9518555e-01
   9.0590591e-01   9.9527784e-01
   9.0690691e-01   9.9536932e-01
   9.0790791e-01   9.9545999e-01
   9.0890891e-01   9.9554985e-01
   9.0990991e-01   9.9563890e-01
   9.1091091e-01   9.9572713e-01
   9.1191191e-01   9.9581454e-01
   9.1291291e-01   9.9590113e-01
   9.1391391e-01   9.9598691e-01
   9.1491491e-01   9.9607186e-01
   9.1591592e-01   9.9615599e-01
   9.1691692e-01   9.9623929e-01
   9.1791792e-01   9.9632177e-01
   9.1891892e-01   9.9640342e-01
   9.1991992e-01   9.9648424e-01
   9.2092092e-01   9.9656422e-01
   9.2192192e-01   9.9664338e-01
   9.2292292e-01   9.9672169e-01
   9.2392392e-01   9.9679917e-01
   9.2492492e-01   9.9687582e-01
   9.2592593e-01   9.9695162e-01
   9.2692693e-01   9.9702657e-01
   9.2792793e-01   9.9710068e-01
   9.2892893e-01   9.9717395e-01
   9.2992993e-01   9.9724636e-01
   9.3093093e-01   9.9731793e-01
   9.3193193e-01   9.9738864e-01
   9.3293293e-01   9.9745849e-01
   9.3393393e-01   9.9752749e-01
   9.3493493e-01   9.9759563e-01
   9.3593594e-01   9.9766290e-01
   9.3693694e-01   9.9772931e-01
   9.3793794e-01   9.9779485e-01
   9.3893894e-01   9.9785953e-01
   9.3993994e-01   9.9792333e-01
   9.4094094e-01   9.9798625e-01
   9.4194194e-01   9.9804830e-01
   9.4294294e-01   9.9810947e-01
   9.4394394e-01   9.9816976e-01
   9.4494494e-01   9.9822916e-01
   9.4594595e-01   9.9828767e-01
   9.4694695e-01   9.9834530e-01
   9.4794795e-01   9.9840202e-01
   9.4894895e-01   9.9845786e-01
   9.4994995e-01   9.9851279e-01
   9.5095095e-01   9.9856681e-01
   9.5195195e-01   9.9861994e-01
   9.5295295e-01   9.9867215e-01
   9.5395395e-01   9.9872345e-01
   9.5495495e-01   9.9877383e-01
   9.5595596e-01   9.9882329e-01
   9.5695696e-01   9.9887183e-01
   9.5795796e-01   9.9891944e-01
   9.5895896e-01   9.9896612e-01
   9.5995996e-01   9.9901186e-01
   9.6096096e-01   9.9905666e-01
   9.6196196e-01   9.9910052e-01
   9.6296296e-01   9.9914344e-01
   9.6396396e-01   9.9918540e-01
   9.6496496e-01   9.9922640e-01
   9.6596597e-01   9.9926644e-01
   9.6696697e-01   9.9930551e-01
   9.6796797e-01   9.9934362e-01
   9.6896897e-01   9.9938074e-01
   9.6996997e-01   9.9941688e-01
   9.7097097e-01   9.9945204e-01
   9.7197197e-01   9.9948620e-01
   9.7297297e-01   9.9951936e-01
   9.7397397e-01   9.9955151e-01
   9.7497497e-01   9.9958266e-01
   9.7597598e-01   9.9961278e-01
   9.7697698e-01   9.9964187e-01
   9.7797798e-01   9.9966993e-01
   9.7897898e-01   9.9969695e-01
   9.7997998e-01   9.9972291e-01
   9.8098098e-01   9.9974782e-01
   9.8198198e-01   9.9977165e-01
   9.8298298e-01   9.9979441e-01
   9.8398398e-01   9.9981607e-01
   9.8498498e-01   9.9983663e-01
   9.8598599e-01   9.9985608e-01
   9.8698699e-01   9.9987441e-01
   9.8798799e-01   9.9989159e-01
   9.8898899e-01   9.9990761e-01
   9.8998999e-01   9.9992246e-01
   9.9099099e-01   9.9993612e-01
   9.9199199e-01   9.9994856e-01
   9.9299299e-01   9.9995976e-01
   9.9399399e-01   9.9996970e-01
   9.9499499e-01   9.9997834e-01
   9.9599600e-01   9.9998564e-01
   9.9699700e-01   9.9999155e-01
   9.9799800e-01   9.9999600e-01
   9.9899900e-01   9.9999888e-01
   1.0000000e+00             NaN

